Formal Verification of Graph Convolutional Networks with Uncertain Node Features and Uncertain Graph Structure

Graph neural networks are becoming increasingly popular in the field of machine learning due to their unique ability to process data structured in graphs. They have also been applied in safety-critical environments where perturbations inherently occur. However, these perturbations require us to formally verify neural networks before their deployment in safety-critical environments as neural networks are prone to adversarial attacks. While there exists research on the formal verification of neural networks, there is no work verifying the robustness of generic graph convolutional network architectures with uncertainty in the node features and in the graph structure over multiple message-passing steps. This work addresses this research gap by explicitly preserving the non-convex dependencies of all elements in the underlying computations through reachability analysis with (matrix) polynomial zonotopes. We demonstrate our approach on three popular benchmark datasets.

==> figures/evaluation/time_comparison/eval_time_comparison_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0.1651\\
1	0.3467\\
2	0.6725\\
3	1.3435\\
4	2.4298\\
5	5.4398\\
6	10.5119\\
7	21.5872\\
8	46.0886\\
9	82.7018\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
0	0.2064\\
1	0.4366\\
2	0.8387\\
3	1.6634\\
4	2.8329\\
5	6.9377\\
6	12.4948\\
7	27.1919\\
8	54.6736\\
9	104.7118\\
9	60.6917\\
8	37.5036\\
7	15.9824\\
6	8.529\\
5	3.9419\\
4	2.0268\\
3	1.0235\\
2	0.5063\\
1	0.2568\\
0	0.1238\\
}--cycle;
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0.1624\\
1	0.9746\\
2	1.5832\\
3	2.1988\\
4	2.9152\\
5	3.3752\\
6	4.6015\\
7	5.0577\\
8	5.1613\\
9	7.3986\\
};



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
0	0.1976\\
1	1.0654\\
2	1.8805\\
3	2.9363\\
4	3.501\\
5	4.3208\\
6	6.024\\
7	6.8601\\
8	6.4141\\
9	10.268\\
9	4.5292\\
8	3.9085\\
7	3.2553\\
6	3.179\\
5	2.4297\\
4	2.3294\\
3	1.4613\\
2	1.2858\\
1	0.8837\\
0	0.1272\\
}--cycle;


==> figures/evaluation/time_comparison/eval_time_comparison_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0.1417\\
1	0.2904\\
2	0.5388\\
3	1.0224\\
4	2.0245\\
5	4.2881\\
6	7.9231\\
7	19.9112\\
8	35.4781\\
9	69.1435\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
0	0.1908\\
1	0.3796\\
2	0.6914\\
3	1.2971\\
4	2.6479\\
5	5.6984\\
6	10.4909\\
7	26.5566\\
8	46.9688\\
9	91.6989\\
9	46.588\\
8	23.9873\\
7	13.2659\\
6	5.3553\\
5	2.8777\\
4	1.4012\\
3	0.7477\\
2	0.3862\\
1	0.2011\\
0	0.0927\\
}--cycle;
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0.1429\\
1	0.4128\\
2	0.6043\\
3	0.9834\\
4	1.4636\\
5	1.6616\\
6	2.2042\\
7	1.9158\\
8	2.5514\\
9	2.9231\\
};



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
0	0.1925\\
1	0.4571\\
2	0.6951\\
3	1.3118\\
4	1.9221\\
5	2.2809\\
6	2.9918\\
7	2.738\\
8	3.3575\\
9	3.9391\\
9	1.907\\
8	1.7454\\
7	1.0937\\
6	1.4165\\
5	1.0424\\
4	1.0051\\
3	0.6551\\
2	0.5136\\
1	0.3685\\
0	0.0933\\
}--cycle;


==> figures/evaluation/time_comparison/eval_time_comparison_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Graph enumeration}
\addlegendimage{plotstyle3}
\addlegendentry{Our approach}


==> figures/evaluation/verified_instances/eval_cora_verified_instances_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0\\
0.0271	0.02\\
0.0569	0.04\\
0.0885	0.06\\
0.1214	0.08\\
0.1566	0.1\\
0.1944	0.12\\
0.2354	0.14\\
0.2804	0.16\\
0.3383	0.18\\
0.4028	0.2\\
0.4686	0.22\\
0.5355	0.24\\
0.6055	0.26\\
0.6763	0.28\\
0.756	0.3\\
0.8363	0.32\\
0.9175	0.34\\
0.9989	0.36\\
1.0841	0.38\\
1.1708	0.4\\
1.2599	0.42\\
1.3491	0.44\\
1.4395	0.46\\
1.5311	0.48\\
1.6253	0.5\\
1.7221	0.52\\
1.8299	0.54\\
1.9383	0.56\\
2.0582	0.58\\
2.1802	0.6\\
2.3138	0.62\\
2.4483	0.64\\
2.5868	0.66\\
2.7292	0.68\\
2.8783	0.7\\
3.0681	0.72\\
3.2828	0.74\\
3.5119	0.76\\
3.7453	0.78\\
3.99	0.8\\
4.256	0.82\\
4.5222	0.84\\
4.8349	0.86\\
5.1722	0.88\\
5.6255	0.9\\
6.1045	0.92\\
6.5935	0.94\\
7.1519	0.96\\
7.7161	0.98\\
8.2859	1\\
};
\addplot [plotstyle6, forget plot]
table[row sep=crcr]{%
  8.2859	1\\
  0	1\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
0	0\\
0.0699	0.02\\
0.1499	0.04\\
0.2593	0.06\\
0.3733	0.08\\
0.4928	0.1\\
0.6471	0.12\\
0.8059	0.14\\
0.9743	0.16\\
1.1897	0.18\\
1.4064	0.2\\
1.6303	0.22\\
1.8587	0.24\\
2.1066	0.26\\
2.3598	0.28\\
2.6158	0.3\\
2.89	0.32\\
3.166	0.34\\
3.4423	0.36\\
3.7268	0.38\\
4.0297	0.4\\
4.3408	0.42\\
4.6583	0.44\\
4.9764	0.46\\
5.3027	0.48\\
5.6344	0.5\\
6.0383	0.52\\
6.4951	0.54\\
6.9627	0.56\\
7.4461	0.58\\
7.981	0.6\\
8.5413	0.62\\
9.1706	0.64\\
9.8086	0.66\\
10.4674	0.68\\
11.1351	0.7\\
11.9205	0.72\\
12.806	0.74\\
13.9413	0.76\\
15.1853	0.78\\
16.5674	0.8\\
17.95	0.82\\
19.5773	0.84\\
21.4293	0.86\\
23.5285	0.88\\
26.6648	0.9\\
30.7885	0.92\\
35.1193	0.94\\
40.6615	0.96\\
46.9568	0.98\\
58.2558	1\\
};
\addplot [plotstyle7, forget plot]
table[row sep=crcr]{%
  58.2558	1\\
  0	1\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0\\
0.0577	0.02\\
0.1222	0.04\\
0.1926	0.06\\
0.2896	0.08\\
0.3884	0.1\\
0.489	0.12\\
0.5924	0.14\\
0.6977	0.16\\
0.8128	0.18\\
0.9379	0.2\\
1.0733	0.22\\
1.2483	0.24\\
1.4618	0.26\\
1.7083	0.28\\
2.0386	0.3\\
2.3732	0.32\\
2.7087	0.34\\
3.0477	0.36\\
3.3944	0.38\\
3.812	0.4\\
4.2654	0.42\\
4.8735	0.44\\
5.4974	0.46\\
6.1301	0.48\\
6.7665	0.5\\
7.4693	0.52\\
8.1726	0.54\\
8.8891	0.56\\
9.7042	0.58\\
10.8356	0.6\\
12.4339	0.62\\
14.6355	0.64\\
17.2238	0.66\\
20.0182	0.68\\
25.4002	0.7\\
31.753	0.72\\
41.1618	0.74\\
50.7651	0.76\\
64.0803	0.78\\
78.6762	0.8\\
95.1655	0.82\\
112.6445	0.84\\
131.8198	0.86\\
152.8334	0.88\\
177.356	0.9\\
202.144	0.92\\
228.2863	0.94\\
280.3466	0.96\\
363.403	0.98\\
456.7688	1\\
};
\addplot [plotstyle8, forget plot]
table[row sep=crcr]{%
  456.7688	1\\
  0	1\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
0	0\\
0.098	0.02\\
0.2236	0.04\\
0.359	0.06\\
0.5272	0.08\\
0.7165	0.1\\
0.9067	0.12\\
1.1011	0.14\\
1.3013	0.16\\
1.5427	0.18\\
1.8191	0.2\\
2.1063	0.22\\
2.4285	0.24\\
2.7614	0.26\\
3.0999	0.28\\
3.4802	0.3\\
3.9143	0.32\\
4.3579	0.34\\
4.8286	0.36\\
5.4363	0.38\\
6.0742	0.4\\
6.7756	0.42\\
7.4811	0.44\\
8.3234	0.46\\
9.2427	0.48\\
10.1663	0.5\\
11.194	0.52\\
12.2266	0.54\\
13.3749	0.56\\
14.6002	0.58\\
15.8888	0.6\\
17.2277	0.62\\
18.5871	0.64\\
19.9518	0.66\\
21.3853	0.68\\
22.959	0.7\\
25.2637	0.72\\
27.9787	0.74\\
30.8153	0.76\\
33.8698	0.78\\
37.0445	0.8\\
40.8348	0.82\\
44.8668	0.84\\
50.6413	0.86\\
60.813	0.88\\
85.5462	0.9\\
125.1722	0.92\\
174.0444	0.94\\
270.6514	0.96\\
403.1923	0.98\\
535.8129	1\\
};
\addplot [plotstyle9, forget plot]
table[row sep=crcr]{%
  535.8129	1\\
  0	1\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	0\\
0.1136	0.02\\
0.2555	0.04\\
0.4148	0.06\\
0.5825	0.08\\
0.8057	0.1\\
1.0292	0.12\\
1.2803	0.14\\
1.572	0.16\\
1.8684	0.18\\
2.2313	0.2\\
2.6629	0.22\\
3.104	0.24\\
3.5453	0.26\\
4.0008	0.28\\
4.4678	0.3\\
4.9542	0.32\\
5.6033	0.34\\
6.6868	0.36\\
7.8098	0.38\\
9.022	0.4\\
10.3307	0.42\\
11.9421	0.44\\
13.5612	0.46\\
15.2564	0.48\\
17.0002	0.5\\
18.931	0.52\\
20.8656	0.54\\
22.8589	0.56\\
24.9819	0.58\\
27.1834	0.6\\
30.0149	0.62\\
32.9181	0.64\\
35.9207	0.66\\
39.0943	0.68\\
42.9009	0.7\\
48.9049	0.72\\
55.6926	0.74\\
62.9956	0.76\\
70.3993	0.78\\
77.9546	0.8\\
87.3552	0.82\\
97.7852	0.84\\
110.2492	0.86\\
124.3506	0.88\\
144.4051	0.9\\
167.6646	0.92\\
191.5294	0.94\\
238.3637	0.96\\
293.6205	0.98\\
388.0409	1\\
};
\addplot [plotstyle10, forget plot]
table[row sep=crcr]{%
  388.0409	1\\
  0	1\\
};


==> figures/evaluation/verified_instances/eval_cora_verified_instances_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0\\
0.0529	0.02\\
0.1371	0.04\\
0.2452	0.06\\
0.3578	0.08\\
0.4761	0.1\\
0.6012	0.12\\
0.738	0.14\\
0.8781	0.16\\
1.061	0.18\\
1.2477	0.2\\
1.4346	0.22\\
1.6219	0.24\\
1.8115	0.26\\
2.0313	0.28\\
2.2544	0.3\\
2.5004	0.32\\
2.7676	0.34\\
3.0351	0.36\\
3.3272	0.38\\
3.6535	0.4\\
3.9838	0.42\\
4.3423	0.44\\
4.7212	0.46\\
5.1014	0.48\\
5.4977	0.5\\
5.8988	0.52\\
6.3032	0.54\\
6.723	0.56\\
7.1492	0.58\\
7.6472	0.6\\
8.1656	0.62\\
8.7054	0.64\\
9.2544	0.66\\
9.858	0.68\\
10.4739	0.7\\
11.1433	0.72\\
11.8139	0.74\\
12.4854	0.76\\
13.168	0.78\\
13.8671	0.8\\
14.6014	0.82\\
15.4216	0.84\\
16.2967	0.86\\
17.1835	0.88\\
18.0843	0.9\\
18.9913	0.92\\
19.9171	0.94\\
21.0252	0.96\\
23.0403	0.98\\
25.2868	1\\
};
\addplot [plotstyle6, forget plot]
table[row sep=crcr]{%
  25.2868	1\\
  0	1\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
0	0\\
0.2497	0.02\\
0.5099	0.04\\
0.7825	0.06\\
1.058	0.08\\
1.4089	0.1\\
1.8008	0.12\\
2.2358	0.14\\
2.6945	0.16\\
3.2108	0.18\\
3.8122	0.2\\
4.4313	0.22\\
5.0787	0.24\\
5.7533	0.26\\
6.4391	0.28\\
7.1348	0.3\\
7.8468	0.32\\
8.6161	0.34\\
9.6386	0.36\\
10.7229	0.38\\
11.8524	0.4\\
13.0983	0.42\\
14.4084	0.44\\
15.7983	0.46\\
17.5498	0.48\\
19.3533	0.5\\
21.2163	0.52\\
23.1113	0.54\\
25.4284	0.56\\
27.9333	0.58\\
31.9406	0.6\\
35.9672	0.62\\
40.0467	0.64\\
44.2802	0.66\\
50.0186	0.68\\
56.3753	0.7\\
63.485	0.72\\
70.6792	0.74\\
80.0398	0.76\\
90.946	0.78\\
102.2423	0.8\\
116.0919	0.82\\
132.3858	0.84\\
151.4363	0.86\\
178.0743	0.88\\
206.1211	0.9\\
234.4111	0.92\\
264.0231	0.94\\
346.1159	0.96\\
443.2181	0.98\\
578.0642	1\\
};
\addplot [plotstyle7, forget plot]
table[row sep=crcr]{%
  578.0642	1\\
  0	1\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0\\
0.3235	0.02\\
0.6739	0.04\\
1.243	0.06\\
1.8149	0.08\\
2.3963	0.1\\
3.1405	0.12\\
3.9716	0.14\\
4.9309	0.16\\
5.9442	0.18\\
7.0428	0.2\\
8.2222	0.22\\
9.5215	0.24\\
11.0089	0.26\\
12.5179	0.28\\
14.2772	0.3\\
16.0678	0.32\\
17.9591	0.34\\
19.9088	0.36\\
21.9078	0.38\\
23.9941	0.4\\
26.7648	0.42\\
29.8047	0.44\\
33.2358	0.46\\
37.1297	0.48\\
41.1242	0.5\\
46.5963	0.52\\
52.2565	0.54\\
59.8678	0.56\\
68.9813	0.58\\
78.5222	0.6\\
88.5701	0.62\\
102.9078	0.64\\
120.97	0.66\\
139.1522	0.68\\
162.9354	0.7\\
187.0873	0.72\\
214.1277	0.74\\
244.8361	0.76\\
278.1119	0.78\\
312.0769	0.8\\
348.2794	0.82\\
392.2814	0.84\\
451.8733	0.86\\
523.0624	0.88\\
626.8893	0.9\\
732.0168	0.92\\
895.2978	0.94\\
1061.4232	0.96\\
1264.9465	0.98\\
1516.2256	1\\
};
\addplot [plotstyle8, forget plot]
table[row sep=crcr]{%
  1516.2256	1\\
  0	1\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
0	0\\
0.1538	0.02\\
0.3701	0.04\\
0.6776	0.06\\
1.1305	0.08\\
1.5972	0.1\\
2.0872	0.12\\
2.7736	0.14\\
3.5571	0.16\\
4.4966	0.18\\
5.5969	0.2\\
6.7994	0.22\\
8.3987	0.24\\
10.4228	0.26\\
13.2669	0.28\\
17.0962	0.3\\
22.2994	0.32\\
27.6514	0.34\\
33.1189	0.36\\
38.9241	0.38\\
45.0707	0.4\\
51.9829	0.42\\
58.9343	0.44\\
66.0002	0.46\\
73.3142	0.48\\
80.8854	0.5\\
88.5537	0.52\\
96.6658	0.54\\
104.9029	0.56\\
115.3724	0.58\\
126.0214	0.6\\
137.0034	0.62\\
148.7066	0.64\\
160.5533	0.66\\
175.2759	0.68\\
190.0561	0.7\\
206.3097	0.72\\
226.3811	0.74\\
248.2679	0.76\\
270.8397	0.78\\
296.6701	0.8\\
343.7814	0.82\\
391.2443	0.84\\
448.6413	0.86\\
522.3283	0.88\\
626.4311	0.9\\
767.6853	0.92\\
925.9944	0.94\\
1119.1675	0.96\\
1329.9573	0.98\\
1557.3537	1\\
};
\addplot [plotstyle9, forget plot]
table[row sep=crcr]{%
  1557.3537	1\\
  0	1\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	0\\
0.2155	0.02\\
1.3752	0.04\\
2.5789	0.06\\
4.2714	0.08\\
6.0198	0.1\\
7.7763	0.12\\
9.5878	0.14\\
11.904	0.16\\
14.4403	0.18\\
17.0648	0.2\\
19.8558	0.22\\
22.7249	0.24\\
25.6145	0.26\\
28.8824	0.28\\
32.2999	0.3\\
35.8879	0.32\\
39.6993	0.34\\
43.5389	0.36\\
47.8339	0.38\\
52.9477	0.4\\
58.1489	0.42\\
63.3762	0.44\\
69.0513	0.46\\
75.8368	0.48\\
83.4042	0.5\\
91.8993	0.52\\
101.6457	0.54\\
113.7723	0.56\\
127.9609	0.58\\
144.5691	0.6\\
161.8377	0.62\\
179.4368	0.64\\
197.0824	0.66\\
215.3994	0.68\\
235.6144	0.7\\
259.3449	0.72\\
291.1119	0.74\\
343.2827	0.76\\
399.9394	0.78\\
475.8612	0.8\\
593.1122	0.82\\
728.5624	0.84\\
889.1878	0.86\\
1070.7043	0.88\\
1268.4872	0.9\\
1538.92	0.92\\
nan	0.92\\
};
\addplot [plotstyle10, forget plot]
table[row sep=crcr]{%
  1538.92	1\\
  0	1\\
};


==> figures/evaluation/verified_instances/eval_cora_verified_instances_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$|\EdgesUncertain| = 0.0\%$}
\addlegendimage{plotstyle2}
\addlegendentry{$|\EdgesUncertain| = 0.1\%$}
\addlegendimage{plotstyle3}
\addlegendentry{$|\EdgesUncertain| = 0.5\%$}
\addlegendimage{plotstyle4}
\addlegendentry{$|\EdgesUncertain| = 1.0\%$}
\addlegendimage{plotstyle5}
\addlegendentry{$|\EdgesUncertain| = 5.0\%$}


==> figures/evaluation/verified_instances/eval_enzymes_proteins_verified_instances_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0\\
1.2344	0.02\\
2.9193	0.04\\
4.7289	0.06\\
7.0964	0.08\\
9.6144	0.1\\
12.1613	0.12\\
14.7539	0.14\\
17.3503	0.16\\
20.0918	0.18\\
22.8844	0.2\\
25.8863	0.22\\
29.0407	0.24\\
32.3654	0.26\\
35.7289	0.28\\
39.1104	0.3\\
42.7897	0.32\\
46.4825	0.34\\
50.2011	0.36\\
53.961	0.38\\
57.7822	0.4\\
61.6153	0.42\\
65.4686	0.44\\
69.3464	0.46\\
73.3319	0.48\\
77.4475	0.5\\
81.5844	0.52\\
86.9383	0.54\\
92.2934	0.56\\
97.7145	0.58\\
103.4392	0.6\\
109.3142	0.62\\
115.4075	0.64\\
121.7892	0.66\\
128.6165	0.68\\
135.6535	0.7\\
142.9127	0.72\\
150.2042	0.74\\
158.5653	0.76\\
170.1241	0.78\\
181.7123	0.8\\
193.4924	0.82\\
205.9594	0.84\\
220.5887	0.86\\
nan	0.86\\
};
\addplot [plotstyle6, forget plot]
table[row sep=crcr]{%
  220.5887	0.98\\
  0	0.98\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
0	0\\
10.0523	0.02\\
24.0586	0.04\\
38.336	0.06\\
55.1265	0.08\\
76.5682	0.1\\
98.1935	0.12\\
119.9205	0.14\\
142.4674	0.16\\
165.2667	0.18\\
188.094	0.2\\
211.3077	0.22\\
235.4837	0.24\\
260.2989	0.26\\
285.1489	0.28\\
311.6944	0.3\\
338.3403	0.32\\
365.4036	0.34\\
394.0759	0.36\\
422.9575	0.38\\
452.0071	0.4\\
481.1909	0.42\\
510.4505	0.44\\
539.9617	0.46\\
571.4689	0.48\\
604.293	0.5\\
638.7697	0.52\\
673.512	0.54\\
709.2458	0.56\\
745.3321	0.58\\
782.2535	0.6\\
820.0381	0.62\\
859.3577	0.64\\
898.7327	0.66\\
938.6471	0.68\\
978.7509	0.7\\
1020.4944	0.72\\
1062.6405	0.74\\
1105.1257	0.76\\
1150.7262	0.78\\
1196.8908	0.8\\
nan	0.8\\
};
\addplot [plotstyle7, forget plot]
table[row sep=crcr]{%
  1196.8908	0.98\\
  0	0.98\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0\\
14.8433	0.02\\
31.0034	0.04\\
47.4713	0.06\\
64.6925	0.08\\
81.9209	0.1\\
100.0256	0.12\\
121.5284	0.14\\
144.0083	0.16\\
166.5873	0.18\\
189.293	0.2\\
212.5927	0.22\\
236.1728	0.24\\
261.182	0.26\\
286.8567	0.28\\
312.8319	0.3\\
338.9365	0.32\\
365.5563	0.34\\
392.6127	0.36\\
420.1621	0.38\\
448.0446	0.4\\
476.0541	0.42\\
505.7141	0.44\\
539.123	0.46\\
572.9141	0.48\\
608.4355	0.5\\
644.2535	0.52\\
680.991	0.54\\
718.2914	0.56\\
756.2931	0.58\\
794.3435	0.6\\
836.5053	0.62\\
878.9751	0.64\\
921.5718	0.66\\
967.6419	0.68\\
1015.4918	0.7\\
1067.3968	0.72\\
nan	0.72\\
};
\addplot [plotstyle8, forget plot]
table[row sep=crcr]{%
  1067.3968	0.98\\
  0	0.98\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
0	0\\
9.4808	0.02\\
22.0263	0.04\\
34.963	0.06\\
49.0491	0.08\\
64.1151	0.1\\
79.6919	0.12\\
96.4603	0.14\\
114.8421	0.16\\
133.3916	0.18\\
154.3992	0.2\\
176.3109	0.22\\
199.1887	0.24\\
222.4889	0.26\\
246.8794	0.28\\
271.4151	0.3\\
297.6382	0.32\\
325.3293	0.34\\
353.8571	0.36\\
389.2897	0.38\\
426.9636	0.4\\
477.4841	0.42\\
528.187	0.44\\
582.7566	0.46\\
640.6039	0.48\\
700.9732	0.5\\
761.7321	0.52\\
826.049	0.54\\
892.866	0.56\\
962.0669	0.58\\
1033.6097	0.6\\
nan	0.6\\
};
\addplot [plotstyle9, forget plot]
table[row sep=crcr]{%
  1033.6097	1\\
  0	1\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	0\\
24.1122	0.02\\
59.6292	0.04\\
95.6229	0.06\\
154.281	0.08\\
220.0926	0.1\\
286.545	0.12\\
353.0326	0.14\\
440.5279	0.16\\
537.0683	0.18\\
637.8259	0.2\\
762.6969	0.22\\
nan	0.22\\
};
\addplot [plotstyle10, forget plot]
table[row sep=crcr]{%
  762.6969	0.86\\
  0	0.86\\
};


==> figures/evaluation/verified_instances/eval_enzymes_proteins_verified_instances_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0\\
0.4872	0.02\\
1.0388	0.04\\
1.6997	0.06\\
2.527	0.08\\
3.66	0.1\\
4.8698	0.12\\
6.467	0.14\\
8.2047	0.16\\
9.9688	0.18\\
11.8236	0.2\\
13.7297	0.22\\
15.8174	0.24\\
18.4822	0.26\\
21.235	0.28\\
24.0575	0.3\\
26.9007	0.32\\
33.2753	0.36\\
36.5072	0.38\\
39.998	0.4\\
43.5308	0.42\\
47.088	0.44\\
50.6812	0.46\\
54.4188	0.48\\
58.1967	0.5\\
62.0901	0.52\\
66.0951	0.54\\
70.578	0.56\\
75.1077	0.58\\
79.896	0.6\\
85.0202	0.62\\
90.2763	0.64\\
96.1696	0.66\\
102.6207	0.68\\
109.137	0.7\\
115.7547	0.72\\
123.9907	0.74\\
133.1476	0.76\\
142.4576	0.78\\
151.8214	0.8\\
165.5183	0.82\\
179.4427	0.84\\
197.8407	0.86\\
216.9985	0.88\\
236.2669	0.9\\
255.7753	0.92\\
276.6387	0.94\\
305.4434	0.96\\
339.4139	0.98\\
379.2427	1\\
};
\addplot [plotstyle6, forget plot]
table[row sep=crcr]{%
  379.2427	1\\
  0	1\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
0	0\\
0.9211	0.02\\
2.1445	0.04\\
3.8202	0.06\\
6.0677	0.08\\
8.5295	0.1\\
11.6492	0.12\\
15.5669	0.14\\
19.5097	0.16\\
24.4757	0.18\\
30.4608	0.2\\
36.5225	0.22\\
42.8336	0.24\\
49.631	0.26\\
56.7761	0.28\\
64.0365	0.3\\
71.3694	0.32\\
79.1898	0.34\\
87.066	0.36\\
96.4635	0.38\\
106.0282	0.4\\
116.3618	0.42\\
127.0628	0.44\\
137.7842	0.46\\
149.0787	0.48\\
160.5029	0.5\\
172.2885	0.52\\
184.2872	0.54\\
196.645	0.56\\
210.2363	0.58\\
223.9082	0.6\\
238.1945	0.62\\
253.3674	0.64\\
270.0614	0.66\\
287.4316	0.68\\
306.3039	0.7\\
326.6542	0.72\\
347.278	0.74\\
368.2063	0.76\\
389.3025	0.78\\
417.0844	0.8\\
445.8608	0.82\\
481.6839	0.84\\
527.506	0.86\\
582.666	0.88\\
643.8953	0.9\\
711.0923	0.92\\
800.1698	0.94\\
nan	0.94\\
};
\addplot [plotstyle7, forget plot]
table[row sep=crcr]{%
  800.1698	0.96\\
  0	0.96\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0\\
0.9002	0.02\\
2.8234	0.04\\
5.1584	0.06\\
8.1787	0.08\\
13.1976	0.1\\
18.3111	0.12\\
23.6014	0.14\\
29.563	0.16\\
35.5297	0.18\\
42.1302	0.2\\
49.1533	0.22\\
56.2763	0.24\\
63.4404	0.26\\
70.6453	0.28\\
78.8373	0.3\\
87.4862	0.32\\
96.2096	0.34\\
105.3549	0.36\\
115.263	0.38\\
125.2166	0.4\\
135.2767	0.42\\
146.3846	0.44\\
157.8079	0.46\\
169.7278	0.48\\
181.6727	0.5\\
193.7352	0.52\\
205.8277	0.54\\
218.3481	0.56\\
231.8586	0.58\\
247.9892	0.6\\
264.2317	0.62\\
281.5883	0.64\\
300.8637	0.66\\
321.0802	0.68\\
341.8425	0.7\\
363.1832	0.72\\
385.8467	0.74\\
409.8718	0.76\\
434.5769	0.78\\
459.7486	0.8\\
485.7574	0.82\\
512.6666	0.84\\
561.3663	0.86\\
619.218	0.88\\
772.3656	0.9\\
nan	0.9\\
};
\addplot [plotstyle8, forget plot]
table[row sep=crcr]{%
  772.3656	0.94\\
  0	0.94\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
0	0\\
1.0567	0.02\\
2.4336	0.04\\
5.8339	0.06\\
9.4284	0.08\\
13.4256	0.1\\
17.6377	0.12\\
22.0698	0.14\\
26.7295	0.16\\
31.392	0.18\\
37.8717	0.2\\
45.0172	0.22\\
52.3729	0.24\\
59.7694	0.26\\
67.2762	0.28\\
75.182	0.3\\
83.1508	0.32\\
91.5995	0.34\\
100.2303	0.36\\
109.1729	0.38\\
118.5283	0.4\\
128.5474	0.42\\
139.3497	0.44\\
150.3185	0.46\\
161.6543	0.48\\
173.0396	0.5\\
184.4659	0.52\\
195.9792	0.54\\
207.6481	0.56\\
219.3485	0.58\\
231.4903	0.6\\
243.8047	0.62\\
256.2763	0.64\\
269.1697	0.66\\
282.2087	0.68\\
296.1719	0.7\\
311.1784	0.72\\
330.7375	0.74\\
354.1237	0.76\\
381.9619	0.78\\
413.7402	0.8\\
448.7032	0.82\\
487.1632	0.84\\
535.3109	0.86\\
600.2629	0.88\\
669.5693	0.9\\
858.7531	0.92\\
1102.5921	0.94\\
nan	0.94\\
};
\addplot [plotstyle9, forget plot]
table[row sep=crcr]{%
  1102.5921	0.96\\
  0	0.96\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	0\\
1.3727	0.02\\
3.5916	0.04\\
5.8889	0.06\\
11.8818	0.08\\
17.875	0.1\\
23.9858	0.12\\
31.2965	0.14\\
41.3061	0.16\\
53.2519	0.18\\
65.2606	0.2\\
84.9147	0.22\\
108.0644	0.24\\
134.1873	0.26\\
162.0818	0.28\\
190.3772	0.3\\
220.3252	0.32\\
251.2423	0.34\\
287.2956	0.36\\
328.0148	0.38\\
372.5713	0.4\\
419.2414	0.42\\
471.5799	0.44\\
529.9837	0.46\\
607.5006	0.48\\
698.2329	0.5\\
793.7046	0.52\\
921.3001	0.54\\
1079.8306	0.56\\
1247.0704	0.58\\
1421.9968	0.6\\
1601.4394	0.62\\
1805.772	0.64\\
2081.3166	0.66\\
nan	0.66\\
};
\addplot [plotstyle10, forget plot]
table[row sep=crcr]{%
  2081.3166	0.86\\
  0	0.86\\
};


==> figures/evaluation/verified_instances/eval_enzymes_proteins_verified_instances_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$|\EdgesUncertain| = 0.0\%$}
\addlegendimage{plotstyle2}
\addlegendentry{$|\EdgesUncertain| = 0.1\%$}
\addlegendimage{plotstyle3}
\addlegendentry{$|\EdgesUncertain| = 0.5\%$}
\addlegendimage{plotstyle4}
\addlegendentry{$|\EdgesUncertain| = 1.0\%$}
\addlegendimage{plotstyle5}
\addlegendentry{$|\EdgesUncertain| = 5.0\%$}


==> figures/example_message_passing/gnn_2_message_passing_11.tikz <==


\node[shape=circle,draw=black] (1) at (0,1) {\small 1};
\node[shape=circle,draw=black] (2) at (0,0) {\small 2};
\node[shape=circle,draw=black] (3) at (1,0) {\small 3};

\path [-] (1) edge node[left] {} (2);
\path [-] (2) edge node[left] {} (3);
\path [dashed] (1) edge node[left] {} (3);

==> figures/example_message_passing/gnn_2_message_passing_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.3337	0.3344\\
0.3341	0.3343\\
0.3344	0.3329\\
0.3348	0.3316\\
0.3354	0.3288\\
0.3357	0.3275\\
0.3366	0.3233\\
0.3369	0.322\\
0.3373	0.3206\\
0.3385	0.315\\
0.3389	0.3135\\
0.3395	0.3107\\
0.3399	0.3093\\
0.3402	0.3079\\
0.3405	0.3064\\
0.3409	0.305\\
0.3412	0.3035\\
0.3415	0.3021\\
0.3419	0.3006\\
0.3422	0.2992\\
0.3426	0.2977\\
0.3429	0.2962\\
0.3432	0.2948\\
0.3436	0.2933\\
0.3439	0.2918\\
0.3443	0.2903\\
0.3446	0.2888\\
0.3454	0.2858\\
0.3457	0.2843\\
0.3461	0.2828\\
0.3464	0.2813\\
0.3468	0.2798\\
0.3472	0.2782\\
0.3475	0.2767\\
0.3479	0.2751\\
0.3483	0.2736\\
0.3486	0.272\\
0.349	0.2705\\
0.3494	0.2689\\
0.3497	0.2673\\
0.3501	0.2658\\
0.3513	0.261\\
0.3516	0.2594\\
0.352	0.2578\\
0.3524	0.2561\\
0.3532	0.2529\\
0.3536	0.2512\\
0.354	0.2496\\
0.3543	0.2479\\
0.3547	0.2463\\
0.3555	0.2429\\
0.3559	0.2413\\
0.3575	0.2345\\
0.3579	0.2327\\
0.3584	0.231\\
0.3586	0.2298\\
0.3589	0.2287\\
0.3592	0.2275\\
0.3595	0.2264\\
0.3597	0.2252\\
0.3603	0.2228\\
0.3606	0.2217\\
0.3608	0.2205\\
0.362	0.2157\\
0.3622	0.2145\\
0.3634	0.2097\\
0.3637	0.2084\\
0.3639	0.2072\\
0.3645	0.2048\\
0.3648	0.2035\\
0.3651	0.2023\\
0.3654	0.201\\
0.3657	0.1998\\
0.366	0.1985\\
0.3663	0.1973\\
0.3665	0.196\\
0.3668	0.1948\\
0.3677	0.1909\\
0.368	0.1897\\
0.3707	0.178\\
0.371	0.1766\\
0.3716	0.174\\
0.3719	0.1726\\
0.3725	0.17\\
0.3731	0.1672\\
0.3735	0.1659\\
0.3738	0.1645\\
0.3741	0.1632\\
0.3753	0.1576\\
0.3756	0.1563\\
0.3759	0.1549\\
0.3763	0.1535\\
0.3766	0.1521\\
0.3769	0.1506\\
0.3778	0.1464\\
0.3782	0.145\\
0.3785	0.1435\\
0.3788	0.1421\\
0.3791	0.1406\\
0.3794	0.1392\\
0.3798	0.1377\\
0.3801	0.1363\\
0.3807	0.1333\\
0.381	0.1319\\
0.3814	0.1304\\
0.3823	0.1259\\
0.3827	0.1244\\
0.3833	0.1214\\
0.3837	0.1199\\
0.384	0.1184\\
0.3843	0.1168\\
0.3847	0.1153\\
0.385	0.1138\\
0.3853	0.1122\\
0.3857	0.1107\\
0.386	0.1091\\
0.3863	0.1076\\
0.3867	0.106\\
0.387	0.1044\\
0.3873	0.1029\\
0.3877	0.1013\\
0.388	0.0997\\
0.3884	0.0981\\
0.389	0.0949\\
0.3894	0.0933\\
0.3897	0.0917\\
0.3901	0.09\\
0.3903	0.0888\\
0.3906	0.0876\\
0.3908	0.0864\\
0.3911	0.0851\\
0.3914	0.0839\\
0.3916	0.0827\\
0.3919	0.0814\\
0.3921	0.0802\\
0.3924	0.0789\\
0.3927	0.0777\\
0.3929	0.0764\\
0.3932	0.0752\\
0.3934	0.0739\\
0.3937	0.0727\\
0.394	0.0714\\
0.3942	0.0701\\
0.3945	0.0688\\
0.3948	0.0676\\
0.395	0.0663\\
0.3956	0.0637\\
0.3958	0.0624\\
0.3961	0.0611\\
0.3963	0.0598\\
0.3972	0.0559\\
0.3974	0.0546\\
0.398	0.052\\
0.3982	0.0506\\
0.3988	0.048\\
0.399	0.0467\\
0.3993	0.0453\\
0.3996	0.044\\
0.3998	0.0426\\
0.4001	0.0413\\
0.4004	0.0399\\
0.4007	0.0386\\
0.4009	0.0372\\
0.4012	0.0358\\
0.4015	0.0345\\
0.4018	0.0331\\
0.402	0.0317\\
0.4023	0.0303\\
0.4026	0.029\\
0.4029	0.0276\\
0.4031	0.0262\\
0.404	0.022\\
0.4042	0.0206\\
0.4048	0.0178\\
0.4051	0.0163\\
0.4054	0.0149\\
0.4056	0.0135\\
0.4059	0.0121\\
0.4062	0.0106\\
0.4068	0.0078\\
0.407	0.0063\\
0.4073	0.0049\\
0.4076	0.0034\\
0.4079	0.002\\
0.4082	0.0005\\
0.4075	-0\\
0.4073	0.0015\\
0.407	0.0029\\
0.4067	0.0044\\
0.4061	0.0072\\
0.4058	0.0087\\
0.4056	0.0101\\
0.4053	0.0115\\
0.405	0.013\\
0.4044	0.0158\\
0.4042	0.0172\\
0.4033	0.0214\\
0.4031	0.0228\\
0.4022	0.027\\
0.402	0.0284\\
0.4014	0.0312\\
0.4011	0.0325\\
0.4009	0.0339\\
0.4006	0.0353\\
0.4003	0.0366\\
0.4	0.038\\
0.3998	0.0393\\
0.3995	0.0407\\
0.3992	0.042\\
0.3989	0.0434\\
0.3987	0.0447\\
0.3984	0.046\\
0.3981	0.0474\\
0.3979	0.0487\\
0.3973	0.0513\\
0.3971	0.0527\\
0.3962	0.0566\\
0.396	0.0579\\
0.3954	0.0605\\
0.3952	0.0618\\
0.3949	0.0631\\
0.3946	0.0643\\
0.3944	0.0656\\
0.3941	0.0669\\
0.3939	0.0682\\
0.3936	0.0694\\
0.3933	0.0707\\
0.3931	0.072\\
0.3928	0.0732\\
0.3925	0.0745\\
0.3923	0.0757\\
0.392	0.077\\
0.3918	0.0782\\
0.3915	0.0795\\
0.3912	0.0807\\
0.391	0.082\\
0.3907	0.0832\\
0.3905	0.0844\\
0.3902	0.0856\\
0.3899	0.0869\\
0.3897	0.0881\\
0.3894	0.0893\\
0.3891	0.0909\\
0.3887	0.0925\\
0.3881	0.0957\\
0.3877	0.0973\\
0.3874	0.0989\\
0.387	0.1005\\
0.3867	0.1021\\
0.3864	0.1036\\
0.386	0.1052\\
0.3857	0.1068\\
0.3853	0.1083\\
0.385	0.1099\\
0.3847	0.1114\\
0.3843	0.113\\
0.3834	0.1175\\
0.383	0.1191\\
0.3824	0.1221\\
0.382	0.1236\\
0.3817	0.1251\\
0.3813	0.1269\\
0.381	0.1284\\
0.3806	0.1299\\
0.3803	0.1314\\
0.38	0.1328\\
0.3797	0.1343\\
0.3793	0.1358\\
0.379	0.1372\\
0.3787	0.1387\\
0.3781	0.1415\\
0.3777	0.143\\
0.3768	0.1472\\
0.3765	0.1487\\
0.3762	0.1501\\
0.3758	0.1515\\
0.3752	0.1543\\
0.3749	0.1556\\
0.3737	0.1612\\
0.3733	0.1625\\
0.373	0.1639\\
0.3727	0.1652\\
0.3724	0.1666\\
0.3721	0.1679\\
0.3718	0.1693\\
0.3715	0.1706\\
0.3712	0.172\\
0.3703	0.1759\\
0.37	0.1773\\
0.3679	0.1864\\
0.3676	0.1876\\
0.3667	0.1915\\
0.3664	0.1927\\
0.3661	0.194\\
0.3658	0.1952\\
0.3655	0.1965\\
0.3652	0.1977\\
0.3649	0.199\\
0.3647	0.2002\\
0.3644	0.2015\\
0.3638	0.2039\\
0.3635	0.2052\\
0.3626	0.2088\\
0.3624	0.21\\
0.3609	0.216\\
0.3607	0.2172\\
0.3598	0.2208\\
0.3596	0.2219\\
0.359	0.2243\\
0.3587	0.2254\\
0.3585	0.2266\\
0.3582	0.2278\\
0.3579	0.2289\\
0.3576	0.2301\\
0.3552	0.2403\\
0.3548	0.2419\\
0.354	0.2453\\
0.3536	0.2469\\
0.3532	0.2486\\
0.3524	0.2518\\
0.3521	0.2535\\
0.3501	0.2615\\
0.3498	0.2631\\
0.3494	0.2646\\
0.3486	0.2678\\
0.3483	0.2693\\
0.3475	0.2725\\
0.3472	0.274\\
0.3468	0.2755\\
0.3464	0.2771\\
0.3461	0.2786\\
0.3453	0.2816\\
0.345	0.2831\\
0.3446	0.2846\\
0.3443	0.2861\\
0.3439	0.2876\\
0.3436	0.2891\\
0.3432	0.2906\\
0.3429	0.2921\\
0.3425	0.2935\\
0.3422	0.295\\
0.3418	0.2965\\
0.3415	0.2979\\
0.3411	0.2994\\
0.3405	0.3022\\
0.3401	0.3037\\
0.3395	0.3065\\
0.3391	0.308\\
0.3385	0.3108\\
0.3381	0.3122\\
0.3372	0.3164\\
0.3368	0.3178\\
0.3362	0.3206\\
0.3359	0.3219\\
0.335	0.3261\\
0.3346	0.3274\\
0.3343	0.3288\\
0.334	0.3301\\
0.3337	0.3315\\
0.3334	0.3328\\
0.3337	0.3344\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
0.3337	0.3337\\
0.3337	0.3336\\
0.3336	0.3336\\
0.3336	0.3335\\
0.3335	0.3335\\
0.3334	0.3334\\
0.3334	0.3333\\
0.3333	0.3333\\
0.3333	0.334\\
0.3339	0.3346\\
0.3339	0.3347\\
0.334	0.3347\\
0.334	0.334\\
0.3339	0.3339\\
0.3339	0.3338\\
0.3338	0.3337\\
0.3337	0.3337\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0.4083	-0\\
0.4083	-0\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
0.3333	0.3333\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
0.4082	0\\
};

\addplot [plotstyle1,dashed]
table[row sep=crcr]{%
  0.3333	0\\
  0.4082	0\\
  0.4082	0.5\\
  0.3333	0.5\\
  0.3333	0\\
};


==> figures/example_message_passing/gnn_2_message_passing_13.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot[plotstyle6]
table[row sep=crcr]{%
1	1\\
};


==> figures/example_message_passing/gnn_2_message_passing_14.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
1.037	1.037\\
1.037	0.9701\\
1.034	0.9672\\
1.0332	0.9665\\
1.0273	0.9632\\
1.0155	0.9574\\
1.0096	0.9547\\
1.0035	0.952\\
1.0028	0.952\\
0.9972	0.9493\\
0.9965	0.9493\\
0.9907	0.9464\\
0.99	0.9464\\
0.9838	0.9434\\
0.9831	0.9434\\
0.9766	0.9402\\
0.9758	0.9402\\
0.9726	0.9385\\
0.9686	0.9367\\
0.9645	0.9348\\
0.9639	0.9348\\
0.9602	0.9328\\
0.9596	0.9328\\
0.9558	0.9307\\
0.9551	0.9307\\
0.9512	0.9285\\
0.9505	0.9285\\
0.9488	0.9275\\
0.9464	0.9263\\
0.9439	0.9251\\
0.9413	0.9238\\
0.9387	0.9226\\
0.9361	0.9212\\
0.9333	0.9199\\
0.9306	0.9185\\
0.9219	0.914\\
0.9188	0.9122\\
0.9181	0.9122\\
0.9173	0.9116\\
0.9157	0.9108\\
0.9142	0.91\\
0.9126	0.9091\\
0.9109	0.9083\\
0.9093	0.9074\\
0.9085	0.9069\\
0.9077	0.9065\\
0.9068	0.9061\\
0.906	0.9056\\
0.9061	0.9065\\
0.9069	0.9081\\
0.9074	0.9089\\
0.9083	0.9105\\
0.9091	0.9121\\
0.91	0.9137\\
0.9116	0.9169\\
0.914	0.9214\\
0.9155	0.9244\\
0.917	0.9273\\
0.9185	0.9301\\
0.9199	0.9329\\
0.9212	0.9356\\
0.9226	0.9383\\
0.9238	0.9409\\
0.9251	0.9434\\
0.9275	0.9484\\
0.9286	0.9508\\
0.9309	0.9554\\
0.9329	0.9598\\
0.9349	0.9641\\
0.9367	0.968\\
0.9367	0.9688\\
0.9402	0.9758\\
0.9402	0.9766\\
0.9434	0.9831\\
0.9434	0.9838\\
0.9464	0.99\\
0.9464	0.9907\\
0.9493	0.9965\\
0.9493	0.9972\\
0.952	1.0028\\
0.952	1.0035\\
0.9547	1.0089\\
0.9574	1.0149\\
0.9603	1.0208\\
0.9632	1.0268\\
0.9665	1.0332\\
0.9672	1.034\\
0.97	1.037\\
1.037	1.037\\
};
\addplot [plotstyle11]
  table[row sep=crcr]{%
1.037	1.037\\
1.037	0.9701\\
1.034	0.9672\\
1.0332	0.9666\\
0.9666	0.9666\\
0.9666	1.0332\\
0.9672	1.034\\
0.9701	1.037\\
1.037	1.037\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0.9058	0.9058\\
0.9058	0.9058\\
};
\addplot [plotstyle7]
  table[row sep=crcr]{%
0.9667	0.9667\\
1.0333	0.9667\\
1.0333	1.0333\\
0.9667	1.0333\\
0.9667	0.9667\\
};
\addplot [plotstyle8]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot[plotstyle9]
table[row sep=crcr]{%
0.9082	0.9082\\
};


==> figures/example_message_passing/gnn_2_message_passing_15.tikz <==
\addplot [plotstyle10]
  table[row sep=crcr]{%
1.04	1.04\\
1.04	0.9728\\
1.0354	0.9685\\
1.0331	0.9664\\
1.0274	0.9613\\
1.0222	0.9567\\
1.0173	0.9526\\
1.0126	0.9488\\
1.0081	0.9453\\
1.0036	0.9419\\
0.999	0.9387\\
0.9942	0.9354\\
0.9891	0.9321\\
0.9836	0.9287\\
0.9776	0.9251\\
0.971	0.9213\\
0.9637	0.9171\\
0.9555	0.9126\\
0.9548	0.9125\\
0.9509	0.9102\\
0.9463	0.9077\\
0.9413	0.9051\\
0.9406	0.9051\\
0.9361	0.9024\\
0.9117	0.9024\\
0.9065	0.902\\
0.9024	0.9024\\
0.9024	0.928\\
0.9025	0.9363\\
0.9052	0.9409\\
0.9078	0.9459\\
0.9103	0.9506\\
0.9125	0.9548\\
0.9126	0.9555\\
0.9171	0.963\\
0.9212	0.9705\\
0.9251	0.9772\\
0.9287	0.9832\\
0.9321	0.9888\\
0.9354	0.9939\\
0.9387	0.9987\\
0.9419	1.0034\\
0.9453	1.0079\\
0.9488	1.0125\\
0.9526	1.0171\\
0.9567	1.0221\\
0.9612	1.0273\\
0.9664	1.0331\\
0.9684	1.0354\\
0.9727	1.0399\\
0.9812	1.04\\
1.04	1.04\\
};


\addplot [plotstyle11]
  table[row sep=crcr]{%
1.0399	1.0399\\
1.0399	0.9728\\
1.0355	0.9686\\
1.0332	0.9665\\
0.9665	0.9665\\
0.9665	1.0332\\
0.9686	1.0355\\
0.9706	1.0376\\
0.9728	1.0399\\
1.0399	1.0399\\
};


\addplot [plotstyle12]
  table[row sep=crcr]{%
0.9403	0.9403\\
0.9403	0.907\\
0.9363	0.903\\
0.936	0.9028\\
0.9318	0.9028\\
0.9235	0.9027\\
0.9069	0.9027\\
0.9048	0.9028\\
0.9028	0.9028\\
0.9028	0.9152\\
0.9027	0.9235\\
0.9028	0.9318\\
0.9028	0.936\\
0.903	0.9363\\
0.907	0.9403\\
0.9403	0.9403\\
};


\addplot [plotstyle13]
  table[row sep=crcr]{%
0.9667	0.9667\\
1.0333	0.9667\\
1.0333	1.0333\\
0.9667	1.0333\\
0.9667	0.9667\\
};


\addplot [plotstyle14]
  table[row sep=crcr]{%
0.9069	0.9069\\
0.9402	0.9069\\
0.9402	0.9402\\
0.9069	0.9402\\
0.9069	0.9069\\
};




==> figures/example_message_passing/gnn_2_message_passing_legends.tikz <==
\addlegendimage{plotstyle13}
\addlegendentry{Exact with \cedge{1}{3}}
\addlegendimage{plotstyle14}
\addlegendentry{Exact without \cedge{1}{3}}
\addlegendimage{plotstyle10}
\addlegendentry{Enclosure uncertain \cedge{1}{3}}
\addlegendimage{plotstyle11}
\addlegendentry{Subset with \cedge{1}{3}}
\addlegendimage{plotstyle12}
\addlegendentry{Subset without \cedge{1}{3}}
\addlegendimage{plotstyle1, dashed}
\addlegendentry{Enclosure interval arithmetic}


==> figures/invsqrtroot/example_invsqrtroot_orders_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
1	1\\
1.0505	0.9757\\
1.101	0.953\\
1.1515	0.9319\\
1.202	0.9121\\
1.2525	0.8935\\
1.303	0.876\\
1.3535	0.8595\\
1.404	0.8439\\
1.4545	0.8292\\
1.5051	0.8151\\
1.5556	0.8018\\
1.6061	0.7891\\
1.6566	0.777\\
1.7071	0.7654\\
1.7576	0.7543\\
1.8081	0.7437\\
1.8586	0.7335\\
1.9091	0.7237\\
1.9596	0.7144\\
2.0101	0.7053\\
2.0606	0.6966\\
2.1111	0.6882\\
2.1616	0.6802\\
2.2121	0.6724\\
2.2626	0.6648\\
2.3131	0.6575\\
2.3636	0.6504\\
2.4141	0.6436\\
2.4646	0.637\\
2.5152	0.6305\\
2.5657	0.6243\\
2.6162	0.6183\\
2.6667	0.6124\\
2.7172	0.6067\\
2.7677	0.6011\\
2.8182	0.5957\\
2.8687	0.5904\\
2.9192	0.5853\\
2.9697	0.5803\\
3.0202	0.5754\\
3.0707	0.5707\\
3.1212	0.566\\
3.1717	0.5615\\
3.2222	0.5571\\
3.2727	0.5528\\
3.3232	0.5486\\
3.3737	0.5444\\
3.4242	0.5404\\
3.4747	0.5365\\
3.5253	0.5326\\
3.5758	0.5288\\
3.6263	0.5251\\
3.6768	0.5215\\
3.7273	0.518\\
3.7778	0.5145\\
3.8283	0.5111\\
3.8788	0.5078\\
3.9293	0.5045\\
3.9798	0.5013\\
4.0303	0.4981\\
4.0808	0.495\\
4.1313	0.492\\
4.1818	0.489\\
4.2323	0.4861\\
4.2828	0.4832\\
4.3333	0.4804\\
4.3838	0.4776\\
4.4343	0.4749\\
4.4848	0.4722\\
4.5354	0.4696\\
4.5859	0.467\\
4.6364	0.4644\\
4.6869	0.4619\\
4.7374	0.4594\\
4.7879	0.457\\
4.8384	0.4546\\
4.8889	0.4523\\
4.9394	0.4499\\
4.9899	0.4477\\
5.0404	0.4454\\
5.0909	0.4432\\
5.1414	0.441\\
5.1919	0.4389\\
5.2424	0.4368\\
5.2929	0.4347\\
5.3434	0.4326\\
5.3939	0.4306\\
5.4444	0.4286\\
5.4949	0.4266\\
5.5455	0.4247\\
5.596	0.4227\\
5.6465	0.4208\\
5.697	0.419\\
5.7475	0.4171\\
5.798	0.4153\\
5.8485	0.4135\\
5.899	0.4117\\
5.9495	0.41\\
6	0.4082\\
};


\addplot [plotstyle2]
  table[row sep=crcr]{%
2	0.6827\\
2.0303	0.6802\\
2.0606	0.6777\\
2.0909	0.6751\\
2.1212	0.6726\\
2.1515	0.6701\\
2.1818	0.6676\\
2.2121	0.6651\\
2.2424	0.6626\\
2.2727	0.6601\\
2.303	0.6576\\
2.3333	0.655\\
2.3636	0.6525\\
2.3939	0.65\\
2.4242	0.6475\\
2.4545	0.645\\
2.4848	0.6425\\
2.5152	0.64\\
2.5455	0.6375\\
2.5758	0.6349\\
2.6061	0.6324\\
2.6364	0.6299\\
2.6667	0.6274\\
2.697	0.6249\\
2.7273	0.6224\\
2.7576	0.6199\\
2.7879	0.6174\\
2.8182	0.6148\\
2.8485	0.6123\\
2.8788	0.6098\\
2.9091	0.6073\\
2.9394	0.6048\\
2.9697	0.6023\\
3	0.5998\\
3.0303	0.5973\\
3.0606	0.5947\\
3.0909	0.5922\\
3.1212	0.5897\\
3.1515	0.5872\\
3.1818	0.5847\\
3.2121	0.5822\\
3.2424	0.5797\\
3.2727	0.5772\\
3.303	0.5746\\
3.3333	0.5721\\
3.3636	0.5696\\
3.3939	0.5671\\
3.4242	0.5646\\
3.4545	0.5621\\
3.4848	0.5596\\
3.5152	0.5571\\
3.5455	0.5545\\
3.5758	0.552\\
3.6061	0.5495\\
3.6364	0.547\\
3.6667	0.5445\\
3.697	0.542\\
3.7273	0.5395\\
3.7576	0.537\\
3.7879	0.5344\\
3.8182	0.5319\\
3.8485	0.5294\\
3.8788	0.5269\\
3.9091	0.5244\\
3.9394	0.5219\\
3.9697	0.5194\\
4	0.5169\\
4.0303	0.5143\\
4.0606	0.5118\\
4.0909	0.5093\\
4.1212	0.5068\\
4.1515	0.5043\\
4.1818	0.5018\\
4.2121	0.4993\\
4.2424	0.4968\\
4.2727	0.4942\\
4.303	0.4917\\
4.3333	0.4892\\
4.3636	0.4867\\
4.3939	0.4842\\
4.4242	0.4817\\
4.4545	0.4792\\
4.4848	0.4767\\
4.5152	0.4741\\
4.5455	0.4716\\
4.5758	0.4691\\
4.6061	0.4666\\
4.6364	0.4641\\
4.6667	0.4616\\
4.697	0.4591\\
4.7273	0.4566\\
4.7576	0.454\\
4.7879	0.4515\\
4.8182	0.449\\
4.8485	0.4465\\
4.8788	0.444\\
4.9091	0.4415\\
4.9394	0.439\\
4.9697	0.4365\\
5	0.4339\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
2	0.6583\\
2.0303	0.6558\\
2.0606	0.6532\\
2.0909	0.6507\\
2.1212	0.6482\\
2.1515	0.6457\\
2.1818	0.6432\\
2.2121	0.6407\\
2.2424	0.6382\\
2.2727	0.6357\\
2.303	0.6331\\
2.3333	0.6306\\
2.3636	0.6281\\
2.3939	0.6256\\
2.4242	0.6231\\
2.4545	0.6206\\
2.4848	0.6181\\
2.5152	0.6156\\
2.5455	0.613\\
2.5758	0.6105\\
2.6061	0.608\\
2.6364	0.6055\\
2.6667	0.603\\
2.697	0.6005\\
2.7273	0.598\\
2.7576	0.5955\\
2.7879	0.5929\\
2.8182	0.5904\\
2.8485	0.5879\\
2.8788	0.5854\\
2.9091	0.5829\\
2.9394	0.5804\\
2.9697	0.5779\\
3	0.5754\\
3.0303	0.5728\\
3.0606	0.5703\\
3.0909	0.5678\\
3.1212	0.5653\\
3.1515	0.5628\\
3.1818	0.5603\\
3.2121	0.5578\\
3.2424	0.5553\\
3.2727	0.5527\\
3.303	0.5502\\
3.3333	0.5477\\
3.3636	0.5452\\
3.3939	0.5427\\
3.4242	0.5402\\
3.4545	0.5377\\
3.4848	0.5352\\
3.5152	0.5326\\
3.5455	0.5301\\
3.5758	0.5276\\
3.6061	0.5251\\
3.6364	0.5226\\
3.6667	0.5201\\
3.697	0.5176\\
3.7273	0.5151\\
3.7576	0.5125\\
3.7879	0.51\\
3.8182	0.5075\\
3.8485	0.505\\
3.8788	0.5025\\
3.9091	0.5\\
3.9394	0.4975\\
3.9697	0.495\\
4	0.4924\\
4.0303	0.4899\\
4.0606	0.4874\\
4.0909	0.4849\\
4.1212	0.4824\\
4.1515	0.4799\\
4.1818	0.4774\\
4.2121	0.4749\\
4.2424	0.4723\\
4.2727	0.4698\\
4.303	0.4673\\
4.3333	0.4648\\
4.3636	0.4623\\
4.3939	0.4598\\
4.4242	0.4573\\
4.4545	0.4548\\
4.4848	0.4522\\
4.5152	0.4497\\
4.5455	0.4472\\
4.5758	0.4447\\
4.6061	0.4422\\
4.6364	0.4397\\
4.6667	0.4372\\
4.697	0.4347\\
4.7273	0.4321\\
4.7576	0.4296\\
4.7879	0.4271\\
4.8182	0.4246\\
4.8485	0.4221\\
4.8788	0.4196\\
4.9091	0.4171\\
4.9394	0.4146\\
4.9697	0.412\\
5	0.4095\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
2	0.7071\\
2.0303	0.7046\\
2.0606	0.7021\\
2.0909	0.6996\\
2.1212	0.6971\\
2.1515	0.6945\\
2.1818	0.692\\
2.2121	0.6895\\
2.2424	0.687\\
2.2727	0.6845\\
2.303	0.682\\
2.3333	0.6795\\
2.3636	0.677\\
2.3939	0.6744\\
2.4242	0.6719\\
2.4545	0.6694\\
2.4848	0.6669\\
2.5152	0.6644\\
2.5455	0.6619\\
2.5758	0.6594\\
2.6061	0.6569\\
2.6364	0.6543\\
2.6667	0.6518\\
2.697	0.6493\\
2.7273	0.6468\\
2.7576	0.6443\\
2.7879	0.6418\\
2.8182	0.6393\\
2.8485	0.6368\\
2.8788	0.6342\\
2.9091	0.6317\\
2.9394	0.6292\\
2.9697	0.6267\\
3	0.6242\\
3.0303	0.6217\\
3.0606	0.6192\\
3.0909	0.6167\\
3.1212	0.6141\\
3.1515	0.6116\\
3.1818	0.6091\\
3.2121	0.6066\\
3.2424	0.6041\\
3.2727	0.6016\\
3.303	0.5991\\
3.3333	0.5966\\
3.3636	0.594\\
3.3939	0.5915\\
3.4242	0.589\\
3.4545	0.5865\\
3.4848	0.584\\
3.5152	0.5815\\
3.5455	0.579\\
3.5758	0.5765\\
3.6061	0.5739\\
3.6364	0.5714\\
3.6667	0.5689\\
3.697	0.5664\\
3.7273	0.5639\\
3.7576	0.5614\\
3.7879	0.5589\\
3.8182	0.5564\\
3.8485	0.5538\\
3.8788	0.5513\\
3.9091	0.5488\\
3.9394	0.5463\\
3.9697	0.5438\\
4	0.5413\\
4.0303	0.5388\\
4.0606	0.5363\\
4.0909	0.5337\\
4.1212	0.5312\\
4.1515	0.5287\\
4.1818	0.5262\\
4.2121	0.5237\\
4.2424	0.5212\\
4.2727	0.5187\\
4.303	0.5162\\
4.3333	0.5136\\
4.3636	0.5111\\
4.3939	0.5086\\
4.4242	0.5061\\
4.4545	0.5036\\
4.4848	0.5011\\
4.5152	0.4986\\
4.5455	0.4961\\
4.5758	0.4935\\
4.6061	0.491\\
4.6364	0.4885\\
4.6667	0.486\\
4.697	0.4835\\
4.7273	0.481\\
4.7576	0.4785\\
4.7879	0.476\\
4.8182	0.4734\\
4.8485	0.4709\\
4.8788	0.4684\\
4.9091	0.4659\\
4.9394	0.4634\\
4.9697	0.4609\\
5	0.4584\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
2	0\\
2	1\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
5	0\\
5	1\\
};


==> figures/invsqrtroot/example_invsqrtroot_orders_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
1	1\\
1.0505	0.9757\\
1.101	0.953\\
1.1515	0.9319\\
1.202	0.9121\\
1.2525	0.8935\\
1.303	0.876\\
1.3535	0.8595\\
1.404	0.8439\\
1.4545	0.8292\\
1.5051	0.8151\\
1.5556	0.8018\\
1.6061	0.7891\\
1.6566	0.777\\
1.7071	0.7654\\
1.7576	0.7543\\
1.8081	0.7437\\
1.8586	0.7335\\
1.9091	0.7237\\
1.9596	0.7144\\
2.0101	0.7053\\
2.0606	0.6966\\
2.1111	0.6882\\
2.1616	0.6802\\
2.2121	0.6724\\
2.2626	0.6648\\
2.3131	0.6575\\
2.3636	0.6504\\
2.4141	0.6436\\
2.4646	0.637\\
2.5152	0.6305\\
2.5657	0.6243\\
2.6162	0.6183\\
2.6667	0.6124\\
2.7172	0.6067\\
2.7677	0.6011\\
2.8182	0.5957\\
2.8687	0.5904\\
2.9192	0.5853\\
2.9697	0.5803\\
3.0202	0.5754\\
3.0707	0.5707\\
3.1212	0.566\\
3.1717	0.5615\\
3.2222	0.5571\\
3.2727	0.5528\\
3.3232	0.5486\\
3.3737	0.5444\\
3.4242	0.5404\\
3.4747	0.5365\\
3.5253	0.5326\\
3.5758	0.5288\\
3.6263	0.5251\\
3.6768	0.5215\\
3.7273	0.518\\
3.7778	0.5145\\
3.8283	0.5111\\
3.8788	0.5078\\
3.9293	0.5045\\
3.9798	0.5013\\
4.0303	0.4981\\
4.0808	0.495\\
4.1313	0.492\\
4.1818	0.489\\
4.2323	0.4861\\
4.2828	0.4832\\
4.3333	0.4804\\
4.3838	0.4776\\
4.4343	0.4749\\
4.4848	0.4722\\
4.5354	0.4696\\
4.5859	0.467\\
4.6364	0.4644\\
4.6869	0.4619\\
4.7374	0.4594\\
4.7879	0.457\\
4.8384	0.4546\\
4.8889	0.4523\\
4.9394	0.4499\\
4.9899	0.4477\\
5.0404	0.4454\\
5.0909	0.4432\\
5.1414	0.441\\
5.1919	0.4389\\
5.2424	0.4368\\
5.2929	0.4347\\
5.3434	0.4326\\
5.3939	0.4306\\
5.4444	0.4286\\
5.4949	0.4266\\
5.5455	0.4247\\
5.596	0.4227\\
5.6465	0.4208\\
5.697	0.419\\
5.7475	0.4171\\
5.798	0.4153\\
5.8485	0.4135\\
5.899	0.4117\\
5.9495	0.41\\
6	0.4082\\
};


\addplot [plotstyle5]
  table[row sep=crcr]{%
2	0.7012\\
2.0303	0.697\\
2.0606	0.6929\\
2.0909	0.6887\\
2.1212	0.6846\\
2.1515	0.6806\\
2.1818	0.6766\\
2.2121	0.6726\\
2.2424	0.6687\\
2.2727	0.6647\\
2.303	0.6609\\
2.3333	0.657\\
2.3636	0.6532\\
2.3939	0.6494\\
2.4242	0.6457\\
2.4545	0.642\\
2.4848	0.6383\\
2.5152	0.6347\\
2.5455	0.6311\\
2.5758	0.6275\\
2.6061	0.624\\
2.6364	0.6205\\
2.6667	0.617\\
2.697	0.6136\\
2.7273	0.6102\\
2.7576	0.6068\\
2.7879	0.6035\\
2.8182	0.6002\\
2.8485	0.5969\\
2.8788	0.5937\\
2.9091	0.5905\\
2.9394	0.5874\\
2.9697	0.5842\\
3	0.5811\\
3.0303	0.5781\\
3.0606	0.5751\\
3.0909	0.5721\\
3.1212	0.5691\\
3.1515	0.5662\\
3.1818	0.5633\\
3.2121	0.5605\\
3.2424	0.5577\\
3.2727	0.5549\\
3.303	0.5521\\
3.3333	0.5494\\
3.3636	0.5468\\
3.3939	0.5441\\
3.4242	0.5415\\
3.4545	0.5389\\
3.4848	0.5364\\
3.5152	0.5339\\
3.5455	0.5314\\
3.5758	0.529\\
3.6061	0.5266\\
3.6364	0.5242\\
3.6667	0.5219\\
3.697	0.5196\\
3.7273	0.5173\\
3.7576	0.5151\\
3.7879	0.5129\\
3.8182	0.5107\\
3.8485	0.5086\\
3.8788	0.5065\\
3.9091	0.5044\\
3.9394	0.5024\\
3.9697	0.5004\\
4	0.4985\\
4.0303	0.4965\\
4.0606	0.4947\\
4.0909	0.4928\\
4.1212	0.491\\
4.1515	0.4892\\
4.1818	0.4874\\
4.2121	0.4857\\
4.2424	0.484\\
4.2727	0.4824\\
4.303	0.4808\\
4.3333	0.4792\\
4.3636	0.4777\\
4.3939	0.4761\\
4.4242	0.4747\\
4.4545	0.4732\\
4.4848	0.4718\\
4.5152	0.4704\\
4.5455	0.4691\\
4.5758	0.4678\\
4.6061	0.4665\\
4.6364	0.4653\\
4.6667	0.4641\\
4.697	0.4629\\
4.7273	0.4618\\
4.7576	0.4607\\
4.7879	0.4596\\
4.8182	0.4586\\
4.8485	0.4576\\
4.8788	0.4566\\
4.9091	0.4557\\
4.9394	0.4548\\
4.9697	0.454\\
5	0.4531\\
};


\addplot [plotstyle6]
  table[row sep=crcr]{%
2	0.6952\\
2.0303	0.691\\
2.0606	0.6868\\
2.0909	0.6827\\
2.1212	0.6786\\
2.1515	0.6746\\
2.1818	0.6706\\
2.2121	0.6666\\
2.2424	0.6626\\
2.2727	0.6587\\
2.303	0.6549\\
2.3333	0.651\\
2.3636	0.6472\\
2.3939	0.6434\\
2.4242	0.6397\\
2.4545	0.636\\
2.4848	0.6323\\
2.5152	0.6287\\
2.5455	0.6251\\
2.5758	0.6215\\
2.6061	0.618\\
2.6364	0.6145\\
2.6667	0.611\\
2.697	0.6076\\
2.7273	0.6042\\
2.7576	0.6008\\
2.7879	0.5975\\
2.8182	0.5942\\
2.8485	0.5909\\
2.8788	0.5877\\
2.9091	0.5845\\
2.9394	0.5813\\
2.9697	0.5782\\
3	0.5751\\
3.0303	0.5721\\
3.0606	0.5691\\
3.0909	0.5661\\
3.1212	0.5631\\
3.1515	0.5602\\
3.1818	0.5573\\
3.2121	0.5545\\
3.2424	0.5517\\
3.2727	0.5489\\
3.303	0.5461\\
3.3333	0.5434\\
3.3636	0.5407\\
3.3939	0.5381\\
3.4242	0.5355\\
3.4545	0.5329\\
3.4848	0.5304\\
3.5152	0.5279\\
3.5455	0.5254\\
3.5758	0.523\\
3.6061	0.5206\\
3.6364	0.5182\\
3.6667	0.5159\\
3.697	0.5136\\
3.7273	0.5113\\
3.7576	0.5091\\
3.7879	0.5069\\
3.8182	0.5047\\
3.8485	0.5026\\
3.8788	0.5005\\
3.9091	0.4984\\
3.9394	0.4964\\
3.9697	0.4944\\
4	0.4924\\
4.0303	0.4905\\
4.0606	0.4886\\
4.0909	0.4868\\
4.1212	0.485\\
4.1515	0.4832\\
4.1818	0.4814\\
4.2121	0.4797\\
4.2424	0.478\\
4.2727	0.4764\\
4.303	0.4748\\
4.3333	0.4732\\
4.3636	0.4716\\
4.3939	0.4701\\
4.4242	0.4687\\
4.4545	0.4672\\
4.4848	0.4658\\
4.5152	0.4644\\
4.5455	0.4631\\
4.5758	0.4618\\
4.6061	0.4605\\
4.6364	0.4593\\
4.6667	0.4581\\
4.697	0.4569\\
4.7273	0.4558\\
4.7576	0.4547\\
4.7879	0.4536\\
4.8182	0.4526\\
4.8485	0.4516\\
4.8788	0.4506\\
4.9091	0.4497\\
4.9394	0.4488\\
4.9697	0.4479\\
5	0.4471\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
2	0.7072\\
2.0303	0.703\\
2.0606	0.6989\\
2.0909	0.6947\\
2.1212	0.6907\\
2.1515	0.6866\\
2.1818	0.6826\\
2.2121	0.6786\\
2.2424	0.6747\\
2.2727	0.6708\\
2.303	0.6669\\
2.3333	0.663\\
2.3636	0.6592\\
2.3939	0.6555\\
2.4242	0.6517\\
2.4545	0.648\\
2.4848	0.6443\\
2.5152	0.6407\\
2.5455	0.6371\\
2.5758	0.6335\\
2.6061	0.63\\
2.6364	0.6265\\
2.6667	0.623\\
2.697	0.6196\\
2.7273	0.6162\\
2.7576	0.6128\\
2.7879	0.6095\\
2.8182	0.6062\\
2.8485	0.6029\\
2.8788	0.5997\\
2.9091	0.5965\\
2.9394	0.5934\\
2.9697	0.5902\\
3	0.5872\\
3.0303	0.5841\\
3.0606	0.5811\\
3.0909	0.5781\\
3.1212	0.5751\\
3.1515	0.5722\\
3.1818	0.5693\\
3.2121	0.5665\\
3.2424	0.5637\\
3.2727	0.5609\\
3.303	0.5582\\
3.3333	0.5554\\
3.3636	0.5528\\
3.3939	0.5501\\
3.4242	0.5475\\
3.4545	0.5449\\
3.4848	0.5424\\
3.5152	0.5399\\
3.5455	0.5374\\
3.5758	0.535\\
3.6061	0.5326\\
3.6364	0.5302\\
3.6667	0.5279\\
3.697	0.5256\\
3.7273	0.5233\\
3.7576	0.5211\\
3.7879	0.5189\\
3.8182	0.5167\\
3.8485	0.5146\\
3.8788	0.5125\\
3.9091	0.5104\\
3.9394	0.5084\\
3.9697	0.5064\\
4	0.5045\\
4.0303	0.5026\\
4.0606	0.5007\\
4.0909	0.4988\\
4.1212	0.497\\
4.1515	0.4952\\
4.1818	0.4935\\
4.2121	0.4917\\
4.2424	0.4901\\
4.2727	0.4884\\
4.303	0.4868\\
4.3333	0.4852\\
4.3636	0.4837\\
4.3939	0.4822\\
4.4242	0.4807\\
4.4545	0.4792\\
4.4848	0.4778\\
4.5152	0.4765\\
4.5455	0.4751\\
4.5758	0.4738\\
4.6061	0.4725\\
4.6364	0.4713\\
4.6667	0.4701\\
4.697	0.4689\\
4.7273	0.4678\\
4.7576	0.4667\\
4.7879	0.4656\\
4.8182	0.4646\\
4.8485	0.4636\\
4.8788	0.4626\\
4.9091	0.4617\\
4.9394	0.4608\\
4.9697	0.46\\
5	0.4591\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
2	0\\
2	1\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
5	0\\
5	1\\
};


==> figures/invsqrtroot/example_invsqrtroot_orders_13.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
1	1\\
1.0505	0.9757\\
1.101	0.953\\
1.1515	0.9319\\
1.202	0.9121\\
1.2525	0.8935\\
1.303	0.876\\
1.3535	0.8595\\
1.404	0.8439\\
1.4545	0.8292\\
1.5051	0.8151\\
1.5556	0.8018\\
1.6061	0.7891\\
1.6566	0.777\\
1.7071	0.7654\\
1.7576	0.7543\\
1.8081	0.7437\\
1.8586	0.7335\\
1.9091	0.7237\\
1.9596	0.7144\\
2.0101	0.7053\\
2.0606	0.6966\\
2.1111	0.6882\\
2.1616	0.6802\\
2.2121	0.6724\\
2.2626	0.6648\\
2.3131	0.6575\\
2.3636	0.6504\\
2.4141	0.6436\\
2.4646	0.637\\
2.5152	0.6305\\
2.5657	0.6243\\
2.6162	0.6183\\
2.6667	0.6124\\
2.7172	0.6067\\
2.7677	0.6011\\
2.8182	0.5957\\
2.8687	0.5904\\
2.9192	0.5853\\
2.9697	0.5803\\
3.0202	0.5754\\
3.0707	0.5707\\
3.1212	0.566\\
3.1717	0.5615\\
3.2222	0.5571\\
3.2727	0.5528\\
3.3232	0.5486\\
3.3737	0.5444\\
3.4242	0.5404\\
3.4747	0.5365\\
3.5253	0.5326\\
3.5758	0.5288\\
3.6263	0.5251\\
3.6768	0.5215\\
3.7273	0.518\\
3.7778	0.5145\\
3.8283	0.5111\\
3.8788	0.5078\\
3.9293	0.5045\\
3.9798	0.5013\\
4.0303	0.4981\\
4.0808	0.495\\
4.1313	0.492\\
4.1818	0.489\\
4.2323	0.4861\\
4.2828	0.4832\\
4.3333	0.4804\\
4.3838	0.4776\\
4.4343	0.4749\\
4.4848	0.4722\\
4.5354	0.4696\\
4.5859	0.467\\
4.6364	0.4644\\
4.6869	0.4619\\
4.7374	0.4594\\
4.7879	0.457\\
4.8384	0.4546\\
4.8889	0.4523\\
4.9394	0.4499\\
4.9899	0.4477\\
5.0404	0.4454\\
5.0909	0.4432\\
5.1414	0.441\\
5.1919	0.4389\\
5.2424	0.4368\\
5.2929	0.4347\\
5.3434	0.4326\\
5.3939	0.4306\\
5.4444	0.4286\\
5.4949	0.4266\\
5.5455	0.4247\\
5.596	0.4227\\
5.6465	0.4208\\
5.697	0.419\\
5.7475	0.4171\\
5.798	0.4153\\
5.8485	0.4135\\
5.899	0.4117\\
5.9495	0.41\\
6	0.4082\\
};


\addplot [plotstyle8]
  table[row sep=crcr]{%
2	0.706\\
2.0303	0.701\\
2.0606	0.6962\\
2.0909	0.6914\\
2.1212	0.6867\\
2.1515	0.6821\\
2.1818	0.6775\\
2.2121	0.673\\
2.2424	0.6686\\
2.2727	0.6642\\
2.303	0.6599\\
2.3333	0.6557\\
2.3636	0.6516\\
2.3939	0.6475\\
2.4242	0.6434\\
2.4545	0.6394\\
2.4848	0.6355\\
2.5152	0.6317\\
2.5455	0.6279\\
2.5758	0.6241\\
2.6061	0.6205\\
2.6364	0.6168\\
2.6667	0.6133\\
2.697	0.6098\\
2.7273	0.6063\\
2.7576	0.6029\\
2.7879	0.5995\\
2.8182	0.5963\\
2.8485	0.593\\
2.8788	0.5898\\
2.9091	0.5867\\
2.9394	0.5836\\
2.9697	0.5805\\
3	0.5775\\
3.0303	0.5746\\
3.0606	0.5717\\
3.0909	0.5688\\
3.1212	0.566\\
3.1515	0.5633\\
3.1818	0.5605\\
3.2121	0.5578\\
3.2424	0.5552\\
3.2727	0.5526\\
3.303	0.55\\
3.3333	0.5475\\
3.3636	0.545\\
3.3939	0.5426\\
3.4242	0.5402\\
3.4545	0.5378\\
3.4848	0.5355\\
3.5152	0.5332\\
3.5455	0.5309\\
3.5758	0.5287\\
3.6061	0.5265\\
3.6364	0.5243\\
3.6667	0.5222\\
3.697	0.5201\\
3.7273	0.518\\
3.7576	0.5159\\
3.7879	0.5139\\
3.8182	0.5119\\
3.8485	0.5099\\
3.8788	0.508\\
3.9091	0.5061\\
3.9394	0.5042\\
3.9697	0.5023\\
4	0.5004\\
4.0303	0.4986\\
4.0606	0.4968\\
4.0909	0.495\\
4.1212	0.4932\\
4.1515	0.4915\\
4.1818	0.4897\\
4.2121	0.488\\
4.2424	0.4863\\
4.2727	0.4846\\
4.303	0.4829\\
4.3333	0.4813\\
4.3636	0.4796\\
4.3939	0.478\\
4.4242	0.4764\\
4.4545	0.4748\\
4.4848	0.4731\\
4.5152	0.4715\\
4.5455	0.47\\
4.5758	0.4684\\
4.6061	0.4668\\
4.6364	0.4652\\
4.6667	0.4637\\
4.697	0.4621\\
4.7273	0.4606\\
4.7576	0.459\\
4.7879	0.4574\\
4.8182	0.4559\\
4.8485	0.4543\\
4.8788	0.4528\\
4.9091	0.4512\\
4.9394	0.4497\\
4.9697	0.4481\\
5	0.4466\\
};


\addplot [plotstyle9]
  table[row sep=crcr]{%
2	0.7047\\
2.0303	0.6998\\
2.0606	0.6949\\
2.0909	0.6902\\
2.1212	0.6855\\
2.1515	0.6808\\
2.1818	0.6763\\
2.2121	0.6718\\
2.2424	0.6674\\
2.2727	0.663\\
2.303	0.6587\\
2.3333	0.6545\\
2.3636	0.6503\\
2.3939	0.6462\\
2.4242	0.6422\\
2.4545	0.6382\\
2.4848	0.6343\\
2.5152	0.6304\\
2.5455	0.6266\\
2.5758	0.6229\\
2.6061	0.6192\\
2.6364	0.6156\\
2.6667	0.612\\
2.697	0.6085\\
2.7273	0.605\\
2.7576	0.6016\\
2.7879	0.5983\\
2.8182	0.595\\
2.8485	0.5918\\
2.8788	0.5886\\
2.9091	0.5854\\
2.9394	0.5823\\
2.9697	0.5793\\
3	0.5763\\
3.0303	0.5733\\
3.0606	0.5704\\
3.0909	0.5676\\
3.1212	0.5648\\
3.1515	0.562\\
3.1818	0.5593\\
3.2121	0.5566\\
3.2424	0.554\\
3.2727	0.5514\\
3.303	0.5488\\
3.3333	0.5463\\
3.3636	0.5438\\
3.3939	0.5413\\
3.4242	0.5389\\
3.4545	0.5366\\
3.4848	0.5342\\
3.5152	0.5319\\
3.5455	0.5297\\
3.5758	0.5274\\
3.6061	0.5252\\
3.6364	0.5231\\
3.6667	0.5209\\
3.697	0.5188\\
3.7273	0.5167\\
3.7576	0.5147\\
3.7879	0.5126\\
3.8182	0.5106\\
3.8485	0.5087\\
3.8788	0.5067\\
3.9091	0.5048\\
3.9394	0.5029\\
3.9697	0.501\\
4	0.4992\\
4.0303	0.4973\\
4.0606	0.4955\\
4.0909	0.4937\\
4.1212	0.492\\
4.1515	0.4902\\
4.1818	0.4885\\
4.2121	0.4868\\
4.2424	0.4851\\
4.2727	0.4834\\
4.303	0.4817\\
4.3333	0.48\\
4.3636	0.4784\\
4.3939	0.4767\\
4.4242	0.4751\\
4.4545	0.4735\\
4.4848	0.4719\\
4.5152	0.4703\\
4.5455	0.4687\\
4.5758	0.4671\\
4.6061	0.4656\\
4.6364	0.464\\
4.6667	0.4624\\
4.697	0.4609\\
4.7273	0.4593\\
4.7576	0.4577\\
4.7879	0.4562\\
4.8182	0.4546\\
4.8485	0.4531\\
4.8788	0.4515\\
4.9091	0.45\\
4.9394	0.4484\\
4.9697	0.4469\\
5	0.4453\\
};
\addplot [plotstyle9]
  table[row sep=crcr]{%
2	0.7072\\
2.0303	0.7023\\
2.0606	0.6974\\
2.0909	0.6927\\
2.1212	0.688\\
2.1515	0.6833\\
2.1818	0.6788\\
2.2121	0.6743\\
2.2424	0.6699\\
2.2727	0.6655\\
2.303	0.6612\\
2.3333	0.657\\
2.3636	0.6528\\
2.3939	0.6487\\
2.4242	0.6447\\
2.4545	0.6407\\
2.4848	0.6368\\
2.5152	0.6329\\
2.5455	0.6291\\
2.5758	0.6254\\
2.6061	0.6217\\
2.6364	0.6181\\
2.6667	0.6145\\
2.697	0.611\\
2.7273	0.6076\\
2.7576	0.6041\\
2.7879	0.6008\\
2.8182	0.5975\\
2.8485	0.5943\\
2.8788	0.5911\\
2.9091	0.5879\\
2.9394	0.5848\\
2.9697	0.5818\\
3	0.5788\\
3.0303	0.5758\\
3.0606	0.5729\\
3.0909	0.5701\\
3.1212	0.5673\\
3.1515	0.5645\\
3.1818	0.5618\\
3.2121	0.5591\\
3.2424	0.5565\\
3.2727	0.5539\\
3.303	0.5513\\
3.3333	0.5488\\
3.3636	0.5463\\
3.3939	0.5439\\
3.4242	0.5414\\
3.4545	0.5391\\
3.4848	0.5367\\
3.5152	0.5344\\
3.5455	0.5322\\
3.5758	0.5299\\
3.6061	0.5277\\
3.6364	0.5256\\
3.6667	0.5234\\
3.697	0.5213\\
3.7273	0.5192\\
3.7576	0.5172\\
3.7879	0.5151\\
3.8182	0.5132\\
3.8485	0.5112\\
3.8788	0.5092\\
3.9091	0.5073\\
3.9394	0.5054\\
3.9697	0.5035\\
4	0.5017\\
4.0303	0.4999\\
4.0606	0.498\\
4.0909	0.4962\\
4.1212	0.4945\\
4.1515	0.4927\\
4.1818	0.491\\
4.2121	0.4893\\
4.2424	0.4876\\
4.2727	0.4859\\
4.303	0.4842\\
4.3333	0.4825\\
4.3636	0.4809\\
4.3939	0.4792\\
4.4242	0.4776\\
4.4545	0.476\\
4.4848	0.4744\\
4.5152	0.4728\\
4.5455	0.4712\\
4.5758	0.4696\\
4.6061	0.4681\\
4.6364	0.4665\\
4.6667	0.4649\\
4.697	0.4634\\
4.7273	0.4618\\
4.7576	0.4603\\
4.7879	0.4587\\
4.8182	0.4572\\
4.8485	0.4556\\
4.8788	0.454\\
4.9091	0.4525\\
4.9394	0.4509\\
4.9697	0.4494\\
5	0.4478\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
2	0\\
2	1\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
5	0\\
5	1\\
};


==> figures/invsqrtroot/example_invsqrtroot_orders_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Inverse square root $x^{-1/2}$}
\addlegendimage{plotstyle2}
\addlegendentry{Approx. error $d=0.024$}
\addlegendimage{plotstyle5}
\addlegendentry{Approx. error $d=0.006$}
\addlegendimage{plotstyle8}
\addlegendentry{Approx. error $d=0.001$}


==> figures/orderreduction/example_order_reduction_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.0000077941	-0.0015148571\\
0.0000080036	-0.0015633567\\
0.0000081728	-0.001609085\\
0.0000082307	-0.0016284375\\
0.0000082984	-0.0016593176\\
0.0000083099	-0.0017359863\\
0.0000083107	-0.0018806816\\
0.0000083099	-0.0019511163\\
0.0000082869	-0.0019812203\\
0.0000071411	-0.0019885628\\
0.0000070512	-0.0019837519\\
0.000006973	-0.0019697788\\
0.0000067644	-0.0019214749\\
0.0000065534	-0.0018725435\\
0.0000063407	-0.0018231778\\
0.0000061265	-0.0017733765\\
0.0000059107	-0.0017231384\\
0.0000056932	-0.001672462\\
0.0000054742	-0.0016213462\\
0.0000052535	-0.0015697897\\
0.0000050312	-0.0015177912\\
0.0000048073	-0.0014653493\\
0.0000045817	-0.0014124628\\
0.0000043545	-0.0013591304\\
0.0000041256	-0.0013053508\\
0.0000038951	-0.0012511227\\
0.0000036584	-0.0011953722\\
0.0000034246	-0.0011402431\\
0.0000031891	-0.0010846617\\
0.000002952	-0.0010286266\\
0.0000027131	-0.0009721364\\
0.0000024726	-0.0009151899\\
0.0000022305	-0.0008577858\\
0.0000019866	-0.0007999227\\
0.000001741	-0.0007415994\\
0.0000014938	-0.0006828145\\
0.0000012448	-0.0006235667\\
0.0000009906	-0.0005630037\\
0.0000007418	-0.0005036773\\
0.0000004841	-0.0004421819\\
0.0000002319	-0.0003819204\\
-0.0000000292	-0.0003194874\\
-0.0000002885	-0.0002574346\\
-0.0000005495	-0.0001949097\\
-0.0000008123	-0.0001319113\\
-0.0000010768	-0.0000684382\\
-0.000001343	-0.0000044889\\
-0.000001611	0.0000599378\\
-0.0000018808	0.0001248433\\
-0.0000021523	0.000190229\\
-0.0000024256	0.000256096\\
-0.0000027006	0.0003224459\\
-0.0000029775	0.0003892799\\
-0.0000032561	0.0004565994\\
-0.0000035365	0.0005244057\\
-0.0000038189	0.0005927659\\
-0.0000041027	0.000661484\\
-0.000004389	0.0007308979\\
-0.0000046761	0.0008005258\\
-0.0000049663	0.0008709825\\
-0.0000052577	0.0009417605\\
-0.0000055521	0.0010133465\\
-0.000005847	0.0010851077\\
-0.0000061438	0.0011573563\\
-0.0000064423	0.0012301053\\
-0.0000067427	0.0013033559\\
-0.000007045	0.0013771095\\
-0.0000073491	0.0014513676\\
-0.0000076551	0.0015261314\\
-0.0000079629	0.0016014023\\
-0.0000082726	0.0016771818\\
-0.0000085841	0.0017534711\\
-0.0000088976	0.0018302722\\
-0.0000092129	0.0019075853\\
-0.0000095301	0.0019854125\\
-0.0000098492	0.0020637549\\
-0.0000099251	0.0020842124\\
-0.000009983	0.0021035104\\
-0.0000100525	0.0021350581\\
-0.0000100641	0.0024269384\\
-0.0000100456	0.0024498355\\
-0.0000099579	0.0024591023\\
-0.0000088681	0.0024591024\\
-0.0000087746	0.0024541072\\
-0.0000086999	0.0024409553\\
-0.0000083709	0.0023603449\\
-0.0000080557	0.0022830184\\
-0.0000077425	0.0022062316\\
-0.0000074353	0.0021309603\\
-0.000006815	0.0019791659\\
-0.0000062051	0.0018301042\\
-0.0000056027	0.0016830617\\
-0.0000050076	0.0015380278\\
-0.0000044199	0.0013949925\\
-0.0000038395	0.0012539456\\
-0.0000032663	0.0011148775\\
-0.0000027004	0.0009777788\\
-0.0000021417	0.0008426407\\
-0.0000015917	0.000709813\\
-0.0000010473	0.0005785785\\
-0.0000005101	0.000449281\\
0.00000002	0.0003219155\\
0.000000543	0.0001964798\\
0.0000010589	0.0000729768\\
0.0000015679	-0.0000486635\\
0.0000020703	-0.0001684863\\
0.0000025663	-0.0002865608\\
0.0000030555	-0.0004027871\\
0.000003538	-0.0005171755\\
0.0000040207	-0.0006313888\\
0.0000042503	-0.0006856464\\
0.000004484	-0.0007407933\\
0.0000047161	-0.0007955127\\
0.0000049466	-0.0008497765\\
0.0000051754	-0.0009035918\\
0.0000054025	-0.0009569598\\
0.0000056281	-0.001009882\\
0.000005852	-0.0010623595\\
0.0000060742	-0.0011143937\\
0.0000062949	-0.0011659858\\
0.0000065139	-0.001217137\\
0.0000067313	-0.0012678487\\
0.000006947	-0.001318122\\
0.0000071612	-0.0013679583\\
0.0000073738	-0.0014173587\\
0.0000075848	-0.0014663246\\
0.0000077941	-0.0015148571\\
};


\addplot [plotstyle2]
  table[row sep=crcr]{%
-0.0000101075	-0.0022324791\\
-0.0000101075	0.0024745567\\
0.0000092179	0.0024745567\\
0.0000092179	-0.0022324791\\
-0.0000101075	-0.0022324791\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
0.0000108592	-0.0022390993\\
0.000008114	-0.0022391107\\
0.0000078096	-0.0022313424\\
-0.0000117488	0.0024811768\\
-0.0000090036	0.0024811882\\
-0.0000086992	0.0024734199\\
0.0000108592	-0.0022390993\\
};




==> figures/orderreduction/example_order_reduction_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-0.0000001365	0.0000000689\\
-0.0000001351	0.0000000685\\
-0.0000001314	0.0000000664\\
-0.0000001277	0.0000000644\\
-0.000000124	0.0000000624\\
-0.0000001203	0.0000000604\\
-0.0000001165	0.0000000585\\
-0.0000001127	0.0000000566\\
-0.0000001088	0.0000000547\\
-0.0000001048	0.0000000529\\
-0.0000001008	0.0000000511\\
-0.0000000967	0.0000000493\\
-0.0000000926	0.0000000476\\
-0.0000000884	0.0000000459\\
-0.0000000842	0.0000000442\\
-0.0000000799	0.0000000425\\
-0.0000000756	0.0000000409\\
-0.0000000712	0.0000000394\\
-0.0000000669	0.0000000379\\
-0.0000000624	0.0000000363\\
-0.0000000578	0.0000000349\\
-0.0000000532	0.0000000334\\
-0.0000000496	0.0000000323\\
-0.0000000448	0.000000031\\
-0.00000004	0.0000000296\\
-0.0000000352	0.0000000283\\
-0.0000000303	0.000000027\\
-0.0000000253	0.0000000258\\
-0.0000000203	0.0000000246\\
-0.0000000153	0.0000000234\\
-0.0000000102	0.0000000222\\
-0.0000000051	0.0000000212\\
0.0000000002	0.0000000201\\
0.0000000055	0.000000019\\
0.0000000109	0.000000018\\
0.0000000163	0.0000000171\\
0.0000000218	0.0000000161\\
0.0000000274	0.0000000152\\
0.000000033	0.0000000143\\
0.0000000386	0.0000000135\\
0.0000000444	0.0000000127\\
0.0000000501	0.0000000119\\
0.000000056	0.0000000112\\
0.0000000619	0.0000000105\\
0.0000000678	0.0000000099\\
0.0000000739	0.0000000092\\
0.0000000798	0.0000000087\\
0.000000086	0.0000000081\\
0.0000000922	0.0000000076\\
0.0000000985	0.0000000071\\
0.0000001048	0.0000000067\\
0.0000001112	0.0000000063\\
0.0000001177	0.0000000059\\
0.0000001242	0.0000000055\\
0.0000001308	0.0000000052\\
0.0000001374	0.000000005\\
0.0000001441	0.0000000048\\
0.0000001509	0.0000000046\\
0.0000001577	0.0000000044\\
0.0000001646	0.0000000043\\
0.0000001715	0.0000000042\\
0.0000001777	0.0000000042\\
0.0000001818	0.0000000042\\
0.000000189	0.0000000043\\
0.0000001962	0.0000000044\\
0.0000002073	0.0000000044\\
0.0000002087	0.000000004\\
0.0000002095	0.0000000035\\
0.0000002104	0.0000000028\\
0.000000211	0.0000000023\\
0.0000002121	0.000000001\\
0.0000002131	-0.0000000002\\
0.0000002156	-0.0000000034\\
0.0000002161	-0.000000004\\
0.0000002164	-0.0000000046\\
0.0000002173	-0.000000006\\
0.0000002181	-0.0000000074\\
0.0000002186	-0.0000000083\\
0.000000219	-0.0000000093\\
0.0000002193	-0.0000000099\\
0.0000002195	-0.0000000104\\
0.0000002197	-0.0000000112\\
0.0000002199	-0.0000000121\\
0.00000022	-0.0000000129\\
0.00000022	-0.0000000144\\
0.00000022	-0.000000015\\
0.00000022	-0.0000000157\\
0.00000022	-0.0000000167\\
0.0000002199	-0.0000000172\\
0.0000002196	-0.0000000179\\
0.0000002194	-0.0000000185\\
0.0000002179	-0.0000000218\\
0.0000002164	-0.0000000252\\
0.000000216	-0.0000000261\\
0.0000002157	-0.0000000267\\
0.0000002154	-0.0000000274\\
0.0000002149	-0.0000000283\\
0.0000002146	-0.0000000289\\
0.0000002138	-0.0000000303\\
0.0000002134	-0.0000000308\\
0.0000002128	-0.0000000314\\
0.00000021	-0.0000000328\\
0.0000002024	-0.000000033\\
0.0000001951	-0.0000000331\\
0.0000001879	-0.0000000332\\
0.0000001807	-0.0000000332\\
0.0000001696	-0.0000000332\\
0.0000001658	-0.0000000332\\
0.0000001625	-0.0000000332\\
0.0000001568	-0.0000000331\\
0.0000001494	-0.000000033\\
0.0000001422	-0.0000000329\\
0.0000001353	-0.0000000328\\
0.0000001284	-0.0000000326\\
0.0000001216	-0.0000000323\\
0.000000115	-0.0000000321\\
0.0000001083	-0.0000000317\\
0.0000001018	-0.0000000314\\
0.0000000953	-0.000000031\\
0.0000000889	-0.0000000306\\
0.0000000825	-0.0000000301\\
0.0000000763	-0.0000000297\\
0.00000007	-0.0000000291\\
0.0000000639	-0.0000000286\\
0.0000000578	-0.000000028\\
0.0000000517	-0.0000000273\\
0.0000000457	-0.0000000267\\
0.0000000398	-0.000000026\\
0.000000034	-0.0000000252\\
0.0000000282	-0.0000000244\\
0.0000000224	-0.0000000236\\
0.0000000168	-0.0000000228\\
0.0000000111	-0.0000000219\\
0.0000000056	-0.000000021\\
0.0000000001	-0.00000002\\
-0.0000000054	-0.0000000191\\
-0.0000000107	-0.000000018\\
-0.0000000161	-0.000000017\\
-0.0000000213	-0.0000000159\\
-0.0000000265	-0.0000000148\\
-0.0000000317	-0.0000000136\\
-0.0000000368	-0.0000000124\\
-0.0000000418	-0.0000000112\\
-0.0000000468	-0.0000000099\\
-0.0000000517	-0.0000000087\\
-0.0000000566	-0.0000000073\\
-0.0000000614	-0.000000006\\
-0.0000000661	-0.0000000046\\
-0.0000000708	-0.0000000031\\
-0.0000000756	-0.0000000017\\
-0.0000000806	-0\\
-0.0000000853	0.0000000015\\
-0.0000000899	0.0000000031\\
-0.0000000944	0.0000000048\\
-0.0000000988	0.0000000064\\
-0.0000001031	0.0000000081\\
-0.0000001074	0.0000000098\\
-0.0000001116	0.0000000115\\
-0.0000001157	0.0000000132\\
-0.0000001198	0.000000015\\
-0.0000001238	0.0000000169\\
-0.0000001278	0.0000000187\\
-0.0000001317	0.0000000206\\
-0.0000001355	0.0000000225\\
-0.0000001393	0.0000000244\\
-0.0000001431	0.0000000264\\
-0.0000001468	0.0000000284\\
-0.0000001505	0.0000000305\\
-0.0000001512	0.000000031\\
-0.000000152	0.0000000316\\
-0.0000001527	0.0000000323\\
-0.0000001537	0.0000000334\\
-0.0000001546	0.0000000345\\
-0.0000001572	0.0000000378\\
-0.0000001576	0.0000000384\\
-0.000000158	0.0000000389\\
-0.0000001588	0.0000000403\\
-0.0000001596	0.0000000417\\
-0.0000001601	0.0000000426\\
-0.0000001605	0.0000000435\\
-0.0000001608	0.0000000441\\
-0.000000161	0.0000000447\\
-0.0000001612	0.0000000455\\
-0.0000001613	0.0000000464\\
-0.0000001614	0.0000000471\\
-0.0000001615	0.0000000486\\
-0.0000001615	0.0000000491\\
-0.0000001615	0.0000000498\\
-0.0000001615	0.0000000507\\
-0.0000001614	0.0000000513\\
-0.0000001611	0.000000052\\
-0.0000001609	0.0000000526\\
-0.0000001605	0.0000000535\\
-0.0000001602	0.0000000541\\
-0.0000001598	0.0000000547\\
-0.0000001578	0.0000000585\\
-0.0000001575	0.0000000591\\
-0.000000156	0.000000062\\
-0.0000001557	0.0000000626\\
-0.0000001553	0.0000000632\\
-0.0000001546	0.0000000645\\
-0.0000001541	0.0000000651\\
-0.0000001534	0.0000000658\\
-0.000000148	0.0000000688\\
-0.0000001365	0.0000000689\\
};


\addplot [plotstyle2]
  table[row sep=crcr]{%
-0.0000001919	-0.0000000528\\
-0.0000001919	0.0000000704\\
0.0000002219	0.0000000704\\
0.0000002219	-0.0000000528\\
-0.0000001919	-0.0000000528\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
0.0000002446	-0.0000000785\\
0.0000001937	-0.0000000709\\
-0.0000002098	0.0000000035\\
-0.0000002401	0.0000000092\\
-0.0000002425	0.0000000108\\
-0.0000002368	0.0000000449\\
-0.0000002145	0.0000000962\\
-0.0000001636	0.0000000885\\
0.0000002399	0.0000000141\\
0.0000002702	0.0000000084\\
0.0000002726	0.0000000068\\
0.0000002669	-0.0000000272\\
0.0000002446	-0.0000000785\\
};




==> figures/orderreduction/example_order_reduction_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$\outputSet$}
\addlegendimage{plotstyle2}
\addlegendentry{Box enclosure}
\addlegendimage{plotstyle3}
\addlegendentry{PCA enclosure}


==> figures/quadMap/example_quadMap_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.9844	1.0539\\
1	1.1\\
1	0.8998\\
0.9844	0.8537\\
0.9688	0.809\\
0.9531	0.7657\\
0.9375	0.7238\\
0.9219	0.6833\\
0.9062	0.6441\\
0.8906	0.6063\\
0.875	0.5698\\
0.8594	0.5345\\
0.8438	0.5005\\
0.8281	0.4678\\
0.8125	0.4362\\
0.7969	0.4059\\
0.7812	0.3767\\
0.7656	0.3487\\
0.75	0.3217\\
0.7344	0.2959\\
0.7188	0.2712\\
0.7031	0.2475\\
0.6875	0.2248\\
0.6719	0.2032\\
0.6562	0.1825\\
0.6406	0.1628\\
0.625	0.144\\
0.6094	0.1262\\
0.5938	0.1092\\
0.5781	0.0931\\
0.5625	0.0779\\
0.5469	0.0635\\
0.5312	0.0498\\
0.5156	0.037\\
0.5	0.0249\\
0.4844	0.0136\\
0.4688	0.0029\\
0.4531	-0.007\\
0.4375	-0.0163\\
0.4219	-0.025\\
0.4062	-0.033\\
0.3906	-0.0405\\
0.375	-0.0473\\
0.3594	-0.0537\\
0.3438	-0.0594\\
0.3281	-0.0647\\
0.3125	-0.0695\\
0.2969	-0.0739\\
0.2812	-0.0778\\
0.2656	-0.0813\\
0.25	-0.0844\\
0.2344	-0.0872\\
0.2188	-0.0896\\
0.2031	-0.0917\\
0.1875	-0.0934\\
0.1719	-0.095\\
0.1562	-0.0962\\
0.1406	-0.0972\\
0.125	-0.0981\\
0.1094	-0.0987\\
0.0938	-0.0992\\
0.0781	-0.0995\\
0.0625	-0.0998\\
0.0469	-0.0999\\
0.0312	-0.1\\
-0.0312	-0.1\\
-0.0469	-0.1001\\
-0.0625	-0.1002\\
-0.0781	-0.1005\\
-0.0938	-0.1008\\
-0.1094	-0.1013\\
-0.125	-0.102\\
-0.1406	-0.1028\\
-0.1562	-0.1038\\
-0.1719	-0.1051\\
-0.1875	-0.1066\\
-0.2031	-0.1084\\
-0.2188	-0.1105\\
-0.2344	-0.1129\\
-0.25	-0.1156\\
-0.2656	-0.1187\\
-0.2812	-0.1222\\
-0.2969	-0.1262\\
-0.3125	-0.1305\\
-0.3281	-0.1353\\
-0.3438	-0.1406\\
-0.3594	-0.1464\\
-0.375	-0.1527\\
-0.3906	-0.1596\\
-0.4062	-0.167\\
-0.4219	-0.1751\\
-0.4375	-0.1837\\
-0.4531	-0.193\\
-0.4688	-0.203\\
-0.4844	-0.2136\\
-0.5	-0.225\\
-0.5156	-0.2371\\
-0.5312	-0.2499\\
-0.5469	-0.2636\\
-0.5625	-0.278\\
-0.5781	-0.2932\\
-0.5938	-0.3093\\
-0.6094	-0.3263\\
-0.625	-0.3441\\
-0.6406	-0.3629\\
-0.6562	-0.3826\\
-0.6719	-0.4033\\
-0.6875	-0.425\\
-0.7031	-0.4476\\
-0.7188	-0.4713\\
-0.7344	-0.4961\\
-0.75	-0.5219\\
-0.7656	-0.5488\\
-0.7812	-0.5768\\
-0.7969	-0.606\\
-0.8125	-0.6364\\
-0.8281	-0.6679\\
-0.8438	-0.7007\\
-0.8594	-0.7347\\
-0.875	-0.7699\\
-0.8906	-0.8065\\
-0.9062	-0.8443\\
-0.9219	-0.8835\\
-0.9375	-0.924\\
-0.9531	-0.9659\\
-0.9688	-1.0091\\
-0.9844	-1.0539\\
-1	-1.1\\
-1	-0.8998\\
-0.9844	-0.8537\\
-0.9688	-0.809\\
-0.9531	-0.7657\\
-0.9375	-0.7238\\
-0.9219	-0.6833\\
-0.9062	-0.6441\\
-0.8906	-0.6063\\
-0.875	-0.5698\\
-0.8594	-0.5345\\
-0.8438	-0.5005\\
-0.8281	-0.4678\\
-0.8125	-0.4362\\
-0.7969	-0.4059\\
-0.7812	-0.3767\\
-0.7656	-0.3487\\
-0.75	-0.3217\\
-0.7344	-0.2959\\
-0.7188	-0.2712\\
-0.7031	-0.2475\\
-0.6875	-0.2248\\
-0.6719	-0.2032\\
-0.6562	-0.1825\\
-0.6406	-0.1628\\
-0.625	-0.144\\
-0.6094	-0.1262\\
-0.5938	-0.1092\\
-0.5781	-0.0931\\
-0.5625	-0.0779\\
-0.5469	-0.0635\\
-0.5312	-0.0498\\
-0.5156	-0.037\\
-0.5	-0.0249\\
-0.4844	-0.0136\\
-0.4688	-0.0029\\
-0.4531	0.007\\
-0.4375	0.0163\\
-0.4219	0.025\\
-0.4062	0.033\\
-0.3906	0.0405\\
-0.375	0.0473\\
-0.3594	0.0537\\
-0.3438	0.0594\\
-0.3281	0.0647\\
-0.3125	0.0695\\
-0.2969	0.0739\\
-0.2812	0.0778\\
-0.2656	0.0813\\
-0.25	0.0844\\
-0.2344	0.0872\\
-0.2188	0.0896\\
-0.2031	0.0917\\
-0.1875	0.0934\\
-0.1719	0.095\\
-0.1562	0.0962\\
-0.1406	0.0972\\
-0.125	0.0981\\
-0.1094	0.0987\\
-0.0938	0.0992\\
-0.0781	0.0995\\
-0.0625	0.0998\\
-0.0469	0.0999\\
-0.0312	0.1\\
0.0312	0.1\\
0.0469	0.1001\\
0.0625	0.1002\\
0.0781	0.1005\\
0.0938	0.1008\\
0.1094	0.1013\\
0.125	0.102\\
0.1406	0.1028\\
0.1562	0.1038\\
0.1719	0.1051\\
0.1875	0.1066\\
0.2031	0.1084\\
0.2188	0.1105\\
0.2344	0.1129\\
0.25	0.1156\\
0.2656	0.1187\\
0.2812	0.1222\\
0.2969	0.1262\\
0.3125	0.1305\\
0.3281	0.1353\\
0.3438	0.1406\\
0.3594	0.1464\\
0.375	0.1527\\
0.3906	0.1596\\
0.4062	0.167\\
0.4219	0.1751\\
0.4375	0.1837\\
0.4531	0.193\\
0.4688	0.203\\
0.4844	0.2136\\
0.5	0.225\\
0.5156	0.2371\\
0.5312	0.2499\\
0.5469	0.2636\\
0.5625	0.278\\
0.5781	0.2932\\
0.5938	0.3093\\
0.6094	0.3263\\
0.625	0.3441\\
0.6406	0.3629\\
0.6562	0.3826\\
0.6719	0.4033\\
0.6875	0.425\\
0.7031	0.4476\\
0.7188	0.4713\\
0.7344	0.4961\\
0.75	0.5219\\
0.7656	0.5488\\
0.7812	0.5768\\
0.7969	0.606\\
0.8125	0.6364\\
0.8281	0.6679\\
0.8438	0.7007\\
0.8594	0.7347\\
0.875	0.7699\\
0.8906	0.8065\\
0.9062	0.8443\\
0.9219	0.8835\\
0.9375	0.924\\
0.9531	0.9659\\
0.9688	1.0091\\
0.9844	1.0539\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
0.6097	0.1502\\
0.2367	0.0678\\
-0.4303	-0.1259\\
-0.0678	-0.0261\\
-0.0415	-0.0124\\
-0.4895	-0.1891\\
-0.4677	-0.1326\\
-0.495	-0.2177\\
-0.0985	0.08\\
0.3141	-0.0403\\
-0.483	-0.0544\\
0.4548	0.1587\\
0.8726	0.6027\\
0.0539	-0.0437\\
-0.1832	-0.0582\\
-0.2849	-0.0903\\
-0.9949	-1.0036\\
-0.4408	-0.1502\\
0.1713	0.0493\\
0.4425	0.0884\\
-0.3481	-0.0512\\
-0.4062	-0.0304\\
0.8495	0.5713\\
-0.048	-0.0218\\
-0.3622	-0.0675\\
0.7552	0.5213\\
-0.9912	-0.9536\\
0.5712	0.214\\
-0.766	-0.4073\\
-0.8045	-0.5037\\
0.6951	0.282\\
-0.608	-0.3172\\
0.6551	0.1868\\
-0.2655	-0.0838\\
0.0081	-0.0008\\
0.7298	0.4029\\
-0.658	-0.2032\\
0.3273	0.0356\\
0.6442	0.2248\\
0.7619	0.4486\\
-0.8148	-0.5443\\
-0.3564	-0.0367\\
0.9134	0.7356\\
-0.9471	-0.8016\\
-0.3502	-0.0099\\
-0.0043	0.0715\\
0.4973	0.1025\\
0.0282	0.0168\\
0.0165	0.0468\\
0.4572	0.0344\\
-0.0902	0.003\\
-0.7018	-0.2893\\
-0.6691	-0.3006\\
-0.4816	-0.0874\\
-0.0858	-0.0495\\
0.0688	-0.0814\\
0.1231	0.0723\\
0.455	0.1019\\
0.3432	0.1126\\
0.1039	0.0833\\
0.1135	0.0731\\
-0.0945	-0.0687\\
-0.5256	-0.1228\\
-0.1326	0.0191\\
-0.5267	-0.0594\\
0.4068	0.1025\\
-0.2127	0.0199\\
-0.1015	0.0969\\
-0.8128	-0.5432\\
0.3874	0.1465\\
0.263	0.0416\\
0.2871	-0.046\\
-0.5107	-0.1231\\
-0.5174	-0.1377\\
0.6025	0.2514\\
-1	-1.1\\
-1	-0.9\\
1	0.9\\
1	1.1\\
0.8365	0.4853\\
-0.4642	-0.2\\
-1	-1.035\\
-0.2664	0.0811\\
-0.4709	-0.0044\\
1	0.9904\\
-0.0838	-0.1006\\
-0.0714	0.0996\\
-1	-0.9807\\
-1	-1.0024\\
0.0897	-0.0993\\
1	1.0675\\
1	1.0545\\
0.0677	-0.0997\\
-0.4673	-0.0021\\
-1	-0.9731\\
0.603	0.3193\\
-1	-0.9502\\
1	1.0803\\
0.5746	0.2897\\
0.4209	-0.0254\\
};




==> figures/quadMap/example_quadMap_12.tikz <==
\addplot [plotstyle2]
  table[row sep=crcr]{%
0.9538	1.1115\\
0.9767	1.1593\\
1	1.21\\
1	0.8094\\
0.9767	0.7667\\
0.9538	0.7271\\
0.9313	0.6891\\
0.9091	0.6528\\
0.8873	0.618\\
0.8658	0.5847\\
0.8238	0.5222\\
0.7833	0.4653\\
0.7441	0.4134\\
0.7063	0.3661\\
0.6698	0.3232\\
0.6345	0.2843\\
0.6005	0.2492\\
0.5678	0.2176\\
0.5362	0.1891\\
0.5059	0.1636\\
0.4767	0.1408\\
0.4487	0.1205\\
0.4217	0.1025\\
0.3959	0.0866\\
0.3712	0.0726\\
0.3475	0.0604\\
0.3248	0.0497\\
0.314	0.0446\\
0.3033	0.0401\\
0.2928	0.036\\
0.2826	0.0322\\
0.2726	0.0286\\
0.2629	0.0254\\
0.2534	0.0224\\
0.2441	0.0197\\
0.2263	0.0149\\
0.2093	0.0109\\
0.1932	0.0076\\
0.1779	0.0046\\
0.1635	0.0026\\
0.1498	0.0011\\
0.137	0.0001\\
0.1249	-0.0007\\
0.1136	-0.001\\
0.103	-0.0012\\
0.093	-0.0029\\
0.0793	-0.0025\\
0.067	-0.0018\\
0.0527	-0.001\\
0.0406	-0.0009\\
0.0305	-0.0016\\
0.0187	-0.0022\\
0.006	-0.0011\\
-0.006	-0.0008\\
-0.0187	-0.0025\\
-0.0305	-0.002\\
-0.0406	-0.0014\\
-0.0527	-0.0004\\
-0.0632	-0.0012\\
-0.0751	-0.0019\\
-0.0883	-0.0024\\
-0.103	-0.0025\\
-0.1136	-0.0005\\
-0.1249	-0\\
-0.137	0.0007\\
-0.1498	0.0018\\
-0.1635	0.0033\\
-0.1779	0.0054\\
-0.1931	0.008\\
-0.2093	0.0113\\
-0.2263	0.0153\\
-0.2441	0.0201\\
-0.2534	0.0229\\
-0.2629	0.0259\\
-0.2726	0.0291\\
-0.2826	0.0327\\
-0.2928	0.0365\\
-0.3033	0.0407\\
-0.314	0.0451\\
-0.3248	0.0499\\
-0.3475	0.061\\
-0.3712	0.0732\\
-0.3959	0.0873\\
-0.4217	0.1032\\
-0.4487	0.1212\\
-0.4767	0.1415\\
-0.5059	0.1644\\
-0.5362	0.1899\\
-0.5678	0.2184\\
-0.6005	0.2501\\
-0.6345	0.2852\\
-0.6698	0.3242\\
-0.7063	0.3671\\
-0.7441	0.4144\\
-0.7833	0.4663\\
-0.8238	0.5233\\
-0.8657	0.5857\\
-0.8873	0.6191\\
-0.9091	0.6539\\
-0.9313	0.6903\\
-0.9538	0.7282\\
-0.9767	0.7678\\
-1	0.8092\\
-1	1.21\\
-0.9767	1.1605\\
-0.9539	1.1118\\
-0.9092	1.0195\\
-0.8659	0.934\\
-0.824	0.8548\\
-0.7835	0.7815\\
-0.7443	0.7138\\
-0.7065	0.6513\\
-0.6699	0.5937\\
-0.6347	0.5406\\
-0.6007	0.4918\\
-0.5679	0.4469\\
-0.5364	0.4058\\
-0.506	0.368\\
-0.4768	0.3335\\
-0.4488	0.3019\\
-0.4219	0.273\\
-0.3961	0.2467\\
-0.3713	0.2228\\
-0.3476	0.201\\
-0.325	0.1812\\
-0.3033	0.1632\\
-0.2826	0.1469\\
-0.2629	0.1322\\
-0.2441	0.1189\\
-0.2263	0.1069\\
-0.2093	0.0961\\
-0.1932	0.0864\\
-0.178	0.0777\\
-0.1636	0.0698\\
-0.1499	0.0628\\
-0.1371	0.0565\\
-0.125	0.0509\\
-0.1136	0.0462\\
-0.103	0.0417\\
-0.093	0.0378\\
-0.0837	0.0342\\
-0.0751	0.0311\\
-0.0596	0.0258\\
-0.0464	0.0218\\
-0.0305	0.0173\\
-0.0156	0.0135\\
-0.002	0.0105\\
0.0103	0.0122\\
0.022	0.0149\\
0.0406	0.0198\\
0.0527	0.0233\\
0.067	0.0279\\
0.0837	0.0337\\
0.093	0.0372\\
0.1029	0.0412\\
0.1136	0.0456\\
0.1249	0.0506\\
0.137	0.0562\\
0.1498	0.0624\\
0.1635	0.0694\\
0.1779	0.0772\\
0.1931	0.0859\\
0.2092	0.0956\\
0.2262	0.1064\\
0.244	0.1184\\
0.2628	0.1316\\
0.2825	0.1463\\
0.3032	0.1626\\
0.3248	0.1805\\
0.3475	0.2002\\
0.3712	0.222\\
0.3959	0.2459\\
0.4217	0.2722\\
0.4487	0.301\\
0.4767	0.3326\\
0.5059	0.3671\\
0.5362	0.4048\\
0.5678	0.4459\\
0.6005	0.4907\\
0.6345	0.5395\\
0.6698	0.5925\\
0.7063	0.6501\\
0.7441	0.7126\\
0.7833	0.7802\\
0.8238	0.8534\\
0.8657	0.9326\\
0.909	1.018\\
0.9538	1.1105\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
0.2266	0.0226\\
0.0133	0.0046\\
-0.0797	0.0158\\
-0.0003	0.0007\\
-0.1173	0.0358\\
-0.1023	0.0176\\
-0.1213	0.0474\\
-0.001	0.0064\\
0.031	0.0016\\
-0.1127	0.003\\
0.094	0.0252\\
0.6644	0.3632\\
0.0002	0.0019\\
-0.0231	0.0081\\
-0.9849	1.0071\\
-0.0856	0.0226\\
0.005	0.0024\\
0.0867	0.0078\\
-0.0422	0.0026\\
-0.067	0.0009\\
0.6129	0.3264\\
-0.0001	0.0005\\
-0.0475	0.0046\\
0.4307	0.2718\\
-0.9739	0.9094\\
0.1863	0.0458\\
-0.4494	0.1659\\
-0.5207	0.2538\\
0.3359	0.0795\\
-0.2248	0.1006\\
0.2811	0.0349\\
-0.0187	0.007\\
0	0\\
0.3886	0.1623\\
-0.2848	0.0413\\
0.0351	0.0013\\
0.2673	0.0506\\
0.4423	0.2013\\
-0.541	0.2962\\
-0.0453	0.0013\\
0.7621	0.5411\\
-0.8495	0.6425\\
-0.043	0.0001\\
-0	0.0051\\
0.123	0.0105\\
0	0.0003\\
0.0956	0.0012\\
-0.0007	0\\
-0.3457	0.0837\\
-0.2996	0.0903\\
-0.1117	0.0076\\
-0.0006	0.0025\\
0.0942	0.0104\\
0.0404	0.0127\\
0.0011	0.0069\\
-0.1452	0.0151\\
-0.0023	0.0004\\
-0.1461	0.0035\\
0.0673	0.0105\\
-0.0096	0.0004\\
-0.001	0.0094\\
-0.5369	0.2951\\
0.0581	0.0215\\
0.0182	0.0017\\
-0.1332	0.0152\\
0.2187	0.0632\\
-1	1.21\\
-1	0.81\\
1	0.81\\
1	1.21\\
0.5853	0.2355\\
-0.1	0.04\\
-1	1.0713\\
-0.0189	0.0066\\
-0.1044	0\\
1	0.981\\
-0.0006	0.0101\\
-1	0.9619\\
-1	1.0048\\
0.0007	0.0099\\
1	1.1395\\
1	1.112\\
0.0003	0.0099\\
-0.1021	0\\
-1	0.9468\\
0.2193	0.1019\\
-1	0.9028\\
1	1.1671\\
0.1897	0.0839\\
0.0746	0.0006\\
};




==> figures/quadMap/example_quadMap_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$\PZ$}
\addlegendimage{plotstyle2}
\addlegendentry{$\overline{\PZ} = \opQuadMap{\PZ}{\PZ}{\mathcal{Q}}$}
\addlegendimage{plotstyle3}
\addlegendentry{Samples}


==> figures/steps_nonlinear/main_steps_nonlinear_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};


==> figures/steps_nonlinear/main_steps_nonlinear_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.1239\\
3	-0.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};


==> figures/steps_nonlinear/main_steps_nonlinear_13.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
3	0.9526\\
3	1.0382\\
};


==> figures/steps_nonlinear/main_steps_nonlinear_21.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.1239\\
3	-0.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};


==> figures/steps_nonlinear/main_steps_nonlinear_22.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.1239\\
3	-0.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
3	0.9526\\
3	1.0382\\
};


==> figures/steps_nonlinear/main_steps_nonlinear_23.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
-3	0.0475\\
-2.8788	0.0693\\
-2.8182	0.0801\\
-2.6364	0.1128\\
-2.5758	0.1236\\
-2.5152	0.1345\\
-2.4545	0.1454\\
-2.3939	0.1562\\
-2.2121	0.1889\\
-2.1515	0.1997\\
-1.9697	0.2324\\
-1.9091	0.2432\\
-1.7879	0.265\\
-1.7273	0.2758\\
-1.5455	0.3085\\
-1.4848	0.3193\\
-1.303	0.352\\
-1.2424	0.3628\\
-1.1212	0.3846\\
-1.0606	0.3954\\
-0.8788	0.4281\\
-0.8182	0.4389\\
-0.697	0.4607\\
-0.6364	0.4715\\
-0.5152	0.4933\\
-0.4545	0.5042\\
-0.3939	0.515\\
-0.2121	0.5477\\
-0.1515	0.5585\\
-0.0303	0.5803\\
0.0303	0.5911\\
0.2121	0.6238\\
0.2727	0.6346\\
0.3939	0.6564\\
0.4545	0.6672\\
0.5152	0.6781\\
0.6364	0.6999\\
0.697	0.7107\\
0.8788	0.7434\\
0.9394	0.7542\\
1.0606	0.776\\
1.1212	0.7868\\
1.303	0.8195\\
1.3636	0.8303\\
1.4848	0.8521\\
1.5455	0.863\\
1.6061	0.8738\\
1.7273	0.8956\\
1.7879	0.9064\\
1.9697	0.9391\\
2.0303	0.9499\\
2.1515	0.9717\\
2.2121	0.9825\\
2.3939	1.0152\\
2.4545	1.026\\
2.5152	1.0369\\
2.6364	1.0587\\
2.697	1.0695\\
2.8182	1.0913\\
2.8788	1.1021\\
3	1.1239\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
-3	-0.1239\\
-2.8788	-0.1021\\
-2.8182	-0.0913\\
-2.697	-0.0695\\
-2.6364	-0.0587\\
-2.5152	-0.0369\\
-2.4545	-0.026\\
-2.3939	-0.0152\\
-2.2121	0.0175\\
-2.1515	0.0283\\
-2.0303	0.0501\\
-1.9697	0.0609\\
-1.7879	0.0936\\
-1.7273	0.1044\\
-1.6061	0.1262\\
-1.5455	0.137\\
-1.4848	0.1479\\
-1.3636	0.1697\\
-1.303	0.1805\\
-1.1212	0.2132\\
-1.0606	0.224\\
-0.9394	0.2458\\
-0.8788	0.2566\\
-0.697	0.2893\\
-0.6364	0.3001\\
-0.5152	0.3219\\
-0.4545	0.3328\\
-0.3939	0.3436\\
-0.2727	0.3654\\
-0.2121	0.3762\\
-0.0303	0.4089\\
0.0303	0.4197\\
0.1515	0.4415\\
0.2121	0.4523\\
0.3939	0.485\\
0.4545	0.4958\\
0.5152	0.5067\\
0.6364	0.5285\\
0.697	0.5393\\
0.8182	0.5611\\
0.8788	0.5719\\
1.0606	0.6046\\
1.1212	0.6154\\
1.2424	0.6372\\
1.303	0.648\\
1.4848	0.6807\\
1.5455	0.6915\\
1.7273	0.7242\\
1.7879	0.735\\
1.9091	0.7568\\
1.9697	0.7676\\
2.1515	0.8003\\
2.2121	0.8111\\
2.3939	0.8438\\
2.4545	0.8546\\
2.5152	0.8655\\
2.5758	0.8764\\
2.6364	0.8872\\
2.8182	0.9199\\
2.8788	0.9307\\
3	0.9525\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
3	0.9526\\
3	1.0382\\
};


==> figures/steps_nonlinear/main_steps_nonlinear_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$\actFun(x)$}
\addlegendimage{plotstyle2}
\addlegendentry{Set}
\addlegendimage{plotstyle3}
\addlegendentry{Bounds}
\addlegendimage{plotstyle4}
\addlegendentry{Polynomial}
\addlegendimage{plotstyle5}
\addlegendentry{Approximation error}

